Pair-instability mass loss for top-down compact object mass calculations

Population synthesis relies on semi-analytic formulae to determine masses of compact objects from the (helium or carbon-oxygen) cores of collapsing stars. Such formulae are combined across mass ranges that span different explosion mechanisms, potentially introducing artificial features in the compact object mass distribution. Such artifacts impair the interpretation of gravitational-wave observations. We propose a "top-down" remnant mass prescription where we remove mass from the star for each possible mass-loss mechanism, instead of relying on the fallback onto a "proto-compact-object" to get the final mass. For one of these mass-loss mechanisms, we fit the metallicity-dependent mass lost to pulsational-pair instability supernovae from numerical simulations. By imposing no mass loss in the absence of pulses, our approach recovers the existing compact object masses prescription at the low mass end and ensures continuity across the core-collapse/pulsational-pair-instability regime. Our remnant mass prescription can be extended to include other mass-loss mechanisms at the final collapse.

==> data/datafile1.txt <==
Title: Mind the gap: The location of the lower edge of the pair 
       instability supernovae black hole mass gap 
Authors: Farmer R., Renzo M., de Mink S.E., Marchant P., Justham S. 
Table: Fate of the mass of the progenitors, for our fiducial model
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label        Explanations
--------------------------------------------------------------------------------
   1- 12 A12    ---     parameter    Parameter type (1)
  14- 20 A7     ---     value        Parameter value
  22- 27 F6.2   solMass m-int        Initial helium core mass
  29- 34 F6.2   solMass m-hepre      Helium core mass pre-pulsations
  36- 41 F6.2   solMass m-copre      Carbon/Oxygen core mass pre-pulsations
  43- 47 F5.2   solMass m-bh         Mass of final black hole
  49- 54 F6.2   solMass deltaMpulse  Mass loss due to pulses
  56- 60 F5.2   solMass deltaMwind   Mass loss due to winds
  62- 65 F4.2   solMass deltaMSN     Mass loss due to supernovae (2)
  67- 71 A5     --      Fate         Final fate of star (3)
--------------------------------------------------------------------------------
Note (1):  The fiducial model we use is repeated in the output file but each
    time its named via the parameter being varied. The following
    parameter/value combinations represent our fiducial model:
    Z = 1e-3;
    winds = h0.1;
    Rate = reaclib;
    spatial = s1;
    temporal = t1 ;
    network = 21;
    neu_rate = 0.0;
    neu_weinberg = 0.2319;
    alpha_mlt = 2.0;
    fov = 0.01.
Note (2): The mass lost at supernovae is a combination of the mass loss due
    to material having a binding energy < 10^48 ergs and material that is in
    the process of being ejected (i.e., it is moving faster than the local
    escape velocity) but has not been removed from the model at the time of
    core collapse.
Note (3): Fates --
     CC    = iron core collapse;
     PISN  = pair-instability supernovae;
     PPISN = pulsational pair instability supernovae.
--------------------------------------------------------------------------------
Z            1e-5     30.00  29.91  25.64 29.42   0.00  0.09 0.49 CC    
Z            1e-5     35.00  34.89  30.41 34.55   0.00  0.11 0.34 CC    
Z            1e-5     40.00  39.85  35.44 39.70   0.00  0.15 0.16 CC    
Z            1e-5     42.00  41.84  37.11 41.50   0.00  0.16 0.34 CC    
Z            1e-5     44.00  43.82  39.39 43.66   0.00  0.18 0.16 PPISN 
Z            1e-5     46.00  45.81  41.12 39.33   4.68  0.19 1.80 PPISN 
Z            1e-5     48.00  47.80  43.35 42.00   5.71  0.21 0.08 PPISN 
Z            1e-5     50.00  49.79  44.69 45.33   4.35  0.22 0.10 PPISN 
Z            1e-5     54.00  53.75  48.74 45.38   7.61  0.25 0.77 PPISN 
Z            1e-5     56.00  55.74  50.49 46.41   7.90  0.26 1.42 PPISN 
Z            1e-5     58.00  57.73  52.50 44.62  11.65  0.28 1.45 PPISN 
Z            1e-5     60.00  59.70  54.84 39.58  18.93  0.30 1.18 PPISN 
Z            1e-5     62.00  61.69  56.30 39.14  21.22  0.31 1.32 PPISN 
Z            1e-5     64.00  63.67  58.17 31.16  31.34  0.33 1.18 PPISN 
Z            1e-5     66.00  65.65  60.35  0.00  65.65  0.35 0.00 PISN  
Z            1e-5     68.00  67.63  62.25  0.00  67.63  0.37 0.00 PISN  
Z            1e-5     70.00  69.61  64.04  0.00  69.61  0.39 0.00 PISN  
Z            1e-5     72.00  71.60  65.63  0.00  71.60  0.40 0.00 PISN  
Z            1e-5     74.00  73.58  67.81  0.00  73.58  0.42 0.00 PISN  
Z            1e-5     76.00  75.56  69.53  0.00  75.56  0.44 0.00 PISN  
Z            1e-5     78.00  77.54  71.56  0.00  77.54  0.46 0.00 PISN  
Z            1e-5     80.00  79.52  73.50  0.00  79.52  0.48 0.00 PISN  
Z            1e-5     85.00  84.47  78.40  0.00  84.47  0.53 0.00 PISN  
Z            1e-5     90.00  89.42  83.01  0.00  89.42  0.58 0.00 PISN  
Z            1e-5     95.00  94.37  87.74  0.00  94.37  0.63 0.00 PISN  
Z            1e-5    100.00  99.31  92.55  0.00  99.31  0.69 0.00 PISN  
Z            1e-5    110.00 109.19 101.90  0.00 109.19  0.81 0.00 PISN  
Z            5e-5     30.00  29.67  25.51 29.24   0.00  0.34 0.42 CC    
Z            5e-5     35.00  34.55  30.45 34.46   0.00  0.45 0.09 CC    
Z            5e-5     40.00  39.44  35.19 39.17   0.00  0.58 0.25 CC    
Z            5e-5     42.00  41.38  37.04 39.35   0.00  0.62 2.03 CC    
Z            5e-5     44.00  43.33  38.75 42.82   0.00  0.67 0.51 CC    
Z            5e-5     46.00  45.27  40.82 44.59   0.00  0.73 0.68 CC    
Z            5e-5     48.00  47.20  42.36 43.02   4.11  0.80 0.07 PPISN 
Z            5e-5     50.00  49.15  44.64 44.05   4.67  0.85 0.43 PPISN 
Z            5e-5     52.00  51.09  46.03 44.46   6.45  0.91 0.18 PPISN 
Z            5e-5     54.00  53.04  48.39 45.44   7.20  0.96 0.40 PPISN 
Z            5e-5     56.00  55.01  50.23 46.00   7.83  1.03 1.14 PPISN 
Z            5e-5     64.00  62.71  58.01 33.10  28.65  1.29 0.96 PPISN 
Z            5e-5     66.00  64.65  59.75 18.20  46.38  1.35 0.07 PPISN 
Z            5e-5     68.00  66.58  61.47  0.00  66.58  1.42 0.00 PISN  
Z            5e-5     70.00  68.50  63.58  0.00  68.50  1.50 0.00 PISN  
Z            5e-5     72.00  70.44  65.39  0.00  70.44  1.56 0.00 PISN  
Z            5e-5     74.00  72.36  67.00  0.00  72.36  1.64 0.00 PISN  
Z            5e-5     76.00  74.29  69.21  0.00  74.29  1.71 0.00 PISN  
Z            5e-5     78.00  76.22  70.97  0.00  76.22  1.78 0.00 PISN  
Z            5e-5     80.00  78.15  73.02  0.00  78.15  1.85 0.00 PISN  
Z            5e-5     85.00  82.96  77.42  0.00  82.96  2.04 0.00 PISN  
Z            5e-5     90.00  87.75  82.38  0.00  87.75  2.25 0.00 PISN  
Z            5e-5     95.00  92.55  86.82  0.00  92.55  2.45 0.00 PISN  
Z            5e-5    100.00  97.34  91.28  0.00  97.34  2.66 0.00 PISN  
Z            5e-5    105.00 102.12  95.97  0.00 102.12  2.88 0.00 PISN  
Z            5e-5    110.00 106.89 100.72  0.00 106.89  3.11 0.00 PISN  
Z            1e-4     30.00  29.41  25.43 29.10   0.00  0.60 0.29 CC    
Z            1e-4     35.00  34.21  30.60 34.02   0.00  0.82 0.16 CC    
Z            1e-4     40.00  38.98  35.00 38.88   0.00  1.02 0.10 CC    
Z            1e-4     42.00  40.87  36.37 40.73   0.00  1.13 0.14 CC    
Z            1e-4     44.00  42.83  38.80 42.65   0.00  1.21 0.15 CC    
Z            1e-4     46.00  44.70  40.52 42.13   0.00  1.30 2.56 CC    
Z            1e-4     48.00  46.58  41.66 44.07   2.45  1.42 0.06 PPISN 
Z            1e-4     50.00  48.49  44.31 44.47   3.93  1.51 0.09 PPISN 
Z            1e-4     52.00  50.38  45.32 45.50   4.80  1.62 0.08 PPISN 
Z            1e-4     54.00  52.28  47.21 44.91   6.93  1.72 0.44 PPISN 
Z            1e-4     56.00  54.17  49.06 45.22   8.48  1.83 0.47 PPISN 
Z            1e-4     58.00  56.05  51.08 43.81  10.28  1.95 1.97 PPISN 
Z            1e-4     60.00  57.94  52.83 40.38  15.78  2.06 1.78 PPISN 
Z            1e-4     62.00  59.82  54.53 39.22  19.55  2.18 1.05 PPISN 
Z            1e-4     64.00  61.71  56.46 34.01  26.56  2.29 1.13 PPISN 
Z            1e-4     66.00  63.59  58.39 21.36  42.13  2.41 0.10 PPISN 
Z            1e-4     68.00  65.47  60.32  0.00  65.47  2.53 0.00 PISN  
Z            1e-4     70.00  67.34  62.41  0.00  67.34  2.66 0.00 PISN  
Z            1e-4     72.00  69.22  64.28  0.00  69.22  2.78 0.00 PISN  
Z            1e-4     74.00  71.09  66.11  0.00  71.09  2.91 0.00 PISN  
Z            1e-4     76.00  72.97  67.73  0.00  72.97  3.03 0.00 PISN  
Z            1e-4     78.00  74.84  69.60  0.00  74.84  3.16 0.00 PISN  
Z            1e-4     80.00  76.71  71.37  0.00  76.71  3.29 0.00 PISN  
Z            1e-4     85.00  81.38  75.93  0.00  81.38  3.62 0.00 PISN  
Z            1e-4     90.00  86.02  80.47  0.00  86.02  3.98 0.00 PISN  
Z            1e-4     95.00  90.66  84.99  0.00  90.66  4.34 0.00 PISN  
Z            1e-4    100.00  95.29  89.65  0.00  95.29  4.71 0.00 PISN  
Z            1e-4    105.00  99.90  94.29  0.00  99.90  5.10 0.00 PISN  
Z            1e-4    110.00 104.51  98.87  0.00 104.51  5.49 0.00 PISN  
Z            5e-4     30.00  27.72  24.06 27.60   0.00  2.28 0.12 CC    
Z            5e-4     35.00  32.01  28.05 31.90   0.00  2.99 0.10 CC    
Z            5e-4     40.00  36.23  31.93 33.57   0.00  3.77 2.66 CC    
Z            5e-4     42.00  37.90  33.53 37.69   0.00  4.10 0.21 CC    
Z            5e-4     44.00  39.57  35.12 38.23   0.00  4.43 1.34 CC    
Z            5e-4     46.00  41.22  36.66 41.11   0.00  4.78 0.12 CC    
Z            5e-4     48.00  42.87  38.19 42.77   0.00  5.13 0.10 CC    
Z            5e-4     50.00  44.51  39.65 43.48   0.00  5.49 1.03 CC    
Z            5e-4     52.00  46.14  41.17 44.30   1.80  5.86 0.04 PPISN 
Z            5e-4     54.00  47.76  42.75 44.22   3.50  6.24 0.05 PPISN 
Z            5e-4     56.00  49.38  44.34 43.90   5.09  6.62 0.39 PPISN 
Z            5e-4     60.00  52.59  47.66 43.71   8.54  7.41 0.34 PPISN 
Z            5e-4     62.00  54.18  49.25 41.89  11.33  7.82 0.96 PPISN 
Z            5e-4     64.00  55.77  50.75 40.81  13.92  8.23 1.05 PPISN 
Z            5e-4     66.00  57.36  52.37 38.89  17.48  8.64 0.99 PPISN 
Z            5e-4     68.00  58.93  53.97 34.68  23.03  9.07 1.22 PPISN 
Z            5e-4     72.00  62.08  57.37  0.00  62.08  9.92 0.00 PISN  
Z            5e-4     74.00  63.64  58.99  0.00  63.64 10.36 0.00 PISN  
Z            5e-4     76.00  65.20  60.65  0.00  65.20 10.80 0.00 PISN  
Z            5e-4     78.00  66.76  62.25  0.00  66.76 11.24 0.00 PISN  
Z            5e-4     80.00  68.32  63.90  0.00  68.32 11.68 0.00 PISN  
Z            5e-4     85.00  72.16  67.88  0.00  72.16 12.84 0.00 PISN  
Z            5e-4     90.00  75.94  71.78  0.00  75.94 14.06 0.00 PISN  
Z            5e-4     95.00  79.68  75.67  0.00  79.68 15.32 0.00 PISN  
Z            5e-4    100.00  83.40  79.55  0.00  83.40 16.60 0.00 PISN  
Z            5e-4    105.00  87.08  83.41  0.00  87.08 17.92 0.00 PISN  
Z            5e-4    110.00  90.73  87.26  0.00  90.73 19.27 0.00 PISN  
Z            1e-3     30.00  26.12  22.55 26.05   0.00  3.88 0.08 CC    
Z            1e-3     35.00  29.94  26.09 29.85   0.00  5.06 0.10 CC    
Z            1e-3     40.00  33.66  29.57 33.60   0.00  6.34 0.06 CC    
Z            1e-3     42.00  35.12  30.98 34.97   0.00  6.88 0.15 CC    
Z            1e-3     44.00  36.57  32.32 36.43   0.00  7.43 0.14 CC    
Z            1e-3     46.00  38.00  33.64 37.78   0.00  8.00 0.22 CC    
Z            1e-3     48.00  39.42  34.95 38.38   0.00  8.58 1.04 CC    
Z            1e-3     50.00  40.83  36.30 40.76   0.00  9.17 0.08 CC    
Z            1e-3     52.00  42.23  37.55 41.97   0.00  9.77 0.26 CC    
Z            1e-3     54.00  43.62  38.86 42.10   0.00 10.38 1.52 CC    
Z            1e-3     56.00  44.99  40.16 43.60   0.00 11.01 1.39 CC    
Z            1e-3     58.00  46.36  41.45 42.61   3.55 11.64 0.20 PPISN 
Z            1e-3     60.00  47.71  42.73 43.08   4.33 12.29 0.30 PPISN 
Z            1e-3     62.00  49.06  44.00 43.39   4.66 12.94 1.01 PPISN 
Z            1e-3     64.00  50.39  45.40 42.62   6.63 13.61 1.14 PPISN 
Z            1e-3     66.00  51.73  46.88 43.40   7.83 14.27 0.50 PPISN 
Z            1e-3     68.00  53.04  48.19 42.00  10.27 14.96 0.78 PPISN 
Z            1e-3     70.00  54.36  49.63 40.54  12.87 15.64 0.94 PPISN 
Z            1e-3     72.00  55.70  51.00 39.49  15.24 16.30 0.97 PPISN 
Z            1e-3     74.00  56.96  52.37 36.14  19.22 17.04 1.59 PPISN 
Z            1e-3     76.00  58.25  53.82 34.21  23.26 17.75 0.78 PPISN 
Z            1e-3     78.00  59.55  55.13 30.05  26.74 18.45 2.76 PPISN 
Z            1e-3     80.00  60.83  56.51 14.85  45.88 19.17 0.11 PPISN 
Z            1e-3     85.00  64.02  59.98  0.00  64.02 20.98 0.00 PISN  
Z            1e-3     90.00  67.09  63.24  0.00  67.09 22.91 0.00 PISN  
Z            1e-3     95.00  70.12  66.51  0.00  70.12 24.88 0.00 PISN  
Z            1e-3    100.00  73.10  69.66  0.00  73.10 26.90 0.00 PISN  
Z            1e-3    105.00  76.05  72.80  0.00  76.05 28.95 0.00 PISN  
Z            1e-3    110.00  78.95  75.88  0.00  78.95 31.05 0.00 PISN  
Z            2e-3     30.00  23.65  20.21 23.58   0.00  6.35 0.07 CC    
Z            2e-3     35.00  26.78  23.15 26.70   0.00  8.22 0.08 CC    
Z            2e-3     40.00  29.77  25.95 29.53   0.00 10.23 0.25 CC    
Z            2e-3     42.00  30.94  27.04 30.87   0.00 11.06 0.07 CC    
Z            2e-3     44.00  32.07  28.11 32.01   0.00 11.93 0.06 CC    
Z            2e-3     46.00  33.21  29.16 33.15   0.00 12.79 0.06 CC    
Z            2e-3     48.00  34.31  30.18 33.78   0.00 13.69 0.54 CC    
Z            2e-3     50.00  35.41  31.23 35.32   0.00 14.59 0.09 CC    
Z            2e-3     52.00  36.49  32.22 36.38   0.00 15.51 0.12 CC    
Z            2e-3     54.00  37.56  33.22 37.38   0.00 16.44 0.17 CC    
Z            2e-3     56.00  38.61  34.22 36.68   0.00 17.39 1.93 CC    
Z            2e-3     58.00  39.65  35.20 38.68   0.00 18.35 0.97 CC    
Z            2e-3     60.00  40.67  36.20 40.25   0.00 19.33 0.42 CC    
Z            2e-3     62.00  41.69  37.10 41.52   0.00 20.31 0.16 CC    
Z            2e-3     64.00  42.69  38.09 40.64   0.00 21.31 2.05 CC    
Z            2e-3     68.00  44.67  39.94 41.96   2.60 23.33 0.10 PPISN 
Z            2e-3     70.00  45.64  40.88 42.00   3.41 24.36 0.23 PPISN 
Z            2e-3     72.00  46.60  41.75 43.11   3.46 25.40 0.03 PPISN 
Z            2e-3     74.00  47.56  42.79 42.98   4.55 26.44 0.03 PPISN 
Z            2e-3     78.00  49.46  44.70 43.54   5.87 28.54 0.06 PPISN 
Z            2e-3     80.00  50.41  45.80 43.31   6.87 29.59 0.23 PPISN 
Z            2e-3     85.00  52.73  48.27 41.50  10.95 32.27 0.27 PPISN 
Z            2e-3     90.00  54.92  50.69 37.48  17.38 35.08 0.06 PPISN 
Z            2e-3     95.00  57.05  52.98 33.69  23.00 37.95 0.36 PPISN 
Z            2e-3    100.00  59.14  55.28 30.28  28.80 40.86 0.06 PPISN 
Z            2e-3    105.00  61.17  57.49  0.00  61.17 43.83 0.00 PISN  
Z            2e-3    110.00  63.16  59.70  0.00  63.16 46.84 0.00 PISN  
Z            3e-3     30.00  21.72  18.44 21.64   0.00  8.28 0.08 CC    
Z            3e-3     35.00  24.36  20.88 24.19   0.00 10.64 0.17 CC    
Z            3e-3     40.00  26.85  23.23 26.77   0.00 13.15 0.08 CC    
Z            3e-3     42.00  27.80  24.09 27.72   0.00 14.20 0.08 CC    
Z            3e-3     44.00  28.73  25.00 28.65   0.00 15.27 0.08 CC    
Z            3e-3     46.00  29.66  25.88 29.57   0.00 16.34 0.09 CC    
Z            3e-3     48.00  30.56  26.73 30.49   0.00 17.44 0.07 CC    
Z            3e-3     50.00  31.44  27.59 31.37   0.00 18.56 0.08 CC    
Z            3e-3     52.00  32.31  28.41 32.05   0.00 19.69 0.26 CC    
Z            3e-3     54.00  33.17  29.20 32.59   0.00 20.83 0.58 CC    
Z            3e-3     56.00  34.00  30.02 33.86   0.00 22.00 0.14 CC    
Z            3e-3     58.00  34.82  30.78 34.65   0.00 23.18 0.18 CC    
Z            3e-3     60.00  35.64  31.57 35.49   0.00 24.36 0.15 CC    
Z            3e-3     62.00  36.45  32.24 36.12   0.00 25.55 0.33 CC    
Z            3e-3     64.00  37.24  33.03 35.60   0.00 26.76 1.64 CC    
Z            3e-3     66.00  38.03  33.77 37.98   0.00 27.97 0.05 CC    
Z            3e-3     68.00  38.79  34.46 36.94   0.00 29.21 1.85 CC    
Z            3e-3     70.00  39.55  35.22 39.51   0.00 30.45 0.04 CC    
Z            3e-3     72.00  40.36  35.98 40.34   0.00 31.64 0.02 CC    
Z            3e-3     74.00  41.06  36.61 40.02   0.00 32.94 1.04 CC    
Z            3e-3     76.00  41.87  37.41 40.66   0.00 34.13 1.22 CC    
Z            3e-3     78.00  42.63  38.10 41.26   0.00 35.37 1.37 CC    
Z            3e-3     80.00  43.26  38.69 38.45   0.00 36.74 4.81 CC    
Z            3e-3     85.00  45.07  40.45 41.07   3.91 39.93 0.09 PPISN 
Z            3e-3     90.00  46.73  42.13 41.85   4.74 43.27 0.14 PPISN 
Z            3e-3     91.00  46.93  42.39 41.70   5.13 44.07 0.11 PPISN 
Z            3e-3     92.00  47.24  42.70 42.33   4.87 44.76 0.05 PPISN 
Z            3e-3     93.00  47.57  42.99 41.75   5.37 45.43 0.44 PPISN 
Z            3e-3     96.00  48.48  43.95 42.00   6.12 47.52 0.36 PPISN 
Z            3e-3     97.00  48.81  44.39 41.80   6.48 48.19 0.53 PPISN 
Z            3e-3     98.00  49.13  44.65 42.26   6.35 48.87 0.52 PPISN 
Z            3e-3     99.00  49.41  44.96 42.74   6.42 49.59 0.25 PPISN 
Z            3e-3    101.00  50.00  45.66 42.17   7.20 51.00 0.63 PPISN 
Z            3e-3    102.00  50.31  45.98 41.27   8.10 51.69 0.94 PPISN 
Z            3e-3    103.00  50.59  46.29 42.24   7.94 52.41 0.41 PPISN 
Z            3e-3    104.00  50.90  46.64 41.82   8.54 53.10 0.54 PPISN 
Z            3e-3    105.00  51.42  47.12 41.81   8.97 53.58 0.64 PPISN 
Z            3e-3    106.00  51.46  47.18 42.03   8.75 54.54 0.68 PPISN 
Z            3e-3    107.00  51.77  47.56 41.58   9.45 55.23 0.74 PPISN 
Z            3e-3    108.00  52.03  47.82 41.62   9.63 55.97 0.79 PPISN 
Z            3e-3    109.00  52.32  48.16 40.93  10.96 56.68 0.43 PPISN 
Z            3e-3    111.00  52.87  48.72 40.57  11.60 58.13 0.70 PPISN 
Z            3e-3    112.00  53.17  49.14 40.21  12.44 58.83 0.52 PPISN 
Z            3e-3    113.00  53.40  49.35 38.87  13.33 59.60 1.20 PPISN 
Z            3e-3    114.00  53.71  49.66 39.90  12.83 60.29 0.98 PPISN 
Z            3e-3    115.00  54.00  50.00 39.12  13.92 61.00 0.97 PPISN 
Z            3e-3    116.00  54.23  50.27 39.10  14.59 61.77 0.54 PPISN 
Z            3e-3    117.00  54.52  50.57 38.70  14.88 62.48 0.93 PPISN 
Z            3e-3    118.00  54.81  50.86 38.03  16.03 63.19 0.75 PPISN 
Z            3e-3    120.00  55.29  51.44 36.33  17.48 64.71 1.48 PPISN 
Z            3e-3    123.00  56.10  52.27 35.32  19.23 66.90 1.55 PPISN 
Z            3e-3    124.00  56.33  52.56 35.12  19.61 67.67 1.61 PPISN 
Z            3e-3    125.00  56.61  52.88 34.64  20.55 68.39 1.42 PPISN 
Z            3e-3    126.00  58.13  55.40 34.94  21.10 69.12 0.84 PPISN 
Z            3e-3    127.00  58.39  55.64 34.09  21.92 69.89 1.10 PPISN 
Z            3e-3    128.00  57.37  53.71 32.89  23.94 70.63 0.53 PPISN 
Z            3e-3    129.00  57.65  54.00 32.28  24.89 71.35 0.48 PPISN 
Z            3e-3    130.00  59.17  56.36 30.55  26.02 72.15 1.28 PPISN 
Z            3e-3    131.00  58.09  54.42 29.99  27.65 72.91 0.45 PPISN 
Z            3e-3    132.00  59.75  56.92 29.82  28.28 73.66 0.24 PPISN 
winds        0.0      56.00  56.00  50.47 46.58   7.83  0.00 1.59 PPISN 
winds        0.0      58.00  58.00  52.73 44.42  12.42  0.00 1.15 PPISN 
winds        0.0      66.00  66.00  60.49  0.00  66.00  0.00 0.00 PISN  
winds        0.0      68.00  68.00  61.96  0.00  68.00  0.00 0.00 PISN  
winds        0.0      70.00  70.00  63.70  0.00  70.00  0.00 0.00 PISN  
winds        0.0      72.00  72.00  65.64  0.00  72.00  0.00 0.00 PISN  
winds        0.0      74.00  74.00  67.85  0.00  74.00  0.00 0.00 PISN  
winds        0.0      76.00  76.00  66.11  0.00  76.00  0.00 0.00 PISN  
winds        0.0      78.00  78.00  68.23  0.00  78.00  0.00 0.00 PISN  
winds        0.0      80.00  80.00  70.46  0.00  80.00  0.00 0.00 PISN  
winds        0.0      85.00  85.00  74.90  0.00  85.00  0.00 0.00 PISN  
winds        nl1      30.00  24.53  21.02 24.43   0.00  5.47 0.10 CC    
winds        nl1      35.00  28.56  24.75 28.48   0.00  6.44 0.09 CC    
winds        nl1      40.00  32.61  28.58 32.54   0.00  7.39 0.07 CC    
winds        nl1      42.00  34.23  30.09 33.39   0.00  7.77 0.84 CC    
winds        nl1      44.00  35.84  31.57 32.57   0.00  8.16 3.27 CC    
winds        nl1      46.00  37.44  33.08 36.67   0.00  8.56 0.77 CC    
winds        nl1      48.00  39.04  34.60 36.41   0.00  8.96 2.63 CC    
winds        nl1      50.00  40.64  36.11 40.20   0.00  9.36 0.44 CC    
winds        nl1      52.00  42.23  37.58 40.07   1.73  9.77 0.43 PPISN 
winds        nl1      54.00  43.81  39.00 42.11   1.56 10.19 0.13 PPISN 
winds        nl1      56.00  45.41  40.48 43.50   1.83 10.59 0.08 PPISN 
winds        nl1      58.00  46.99  41.94 44.29   2.63 11.01 0.08 PPISN 
winds        nl1      60.00  48.56  43.47 43.20   4.61 11.44 0.75 PPISN 
winds        nl1      62.00  50.15  45.03 44.29   4.68 11.85 1.18 PPISN 
winds        nl1      64.00  51.72  46.66 43.88   7.48 12.28 0.36 PPISN 
winds        nl1      66.00  53.30  48.26 42.66   9.86 12.70 0.77 PPISN 
winds        nl1      68.00  54.85  49.79 40.95  12.89 13.15 1.01 PPISN 
winds        nl1      70.00  56.45  51.38 39.03  16.31 13.55 1.11 PPISN 
winds        nl1      72.00  58.02  52.85 35.73  20.67 13.98 1.62 PPISN 
winds        nl1      74.00  59.60  54.56 31.06  27.17 14.40 1.37 PPISN 
winds        nl1      78.00  62.76  57.79  0.00  62.76 15.24 0.00 PISN  
winds        nl1      80.00  64.35  59.40  0.00  64.35 15.65 0.00 PISN  
winds        nl1      85.00  68.36  63.43  0.00  68.36 16.64 0.00 PISN  
winds        nl1      90.00  72.22  67.36  0.00  72.22 17.78 0.00 PISN  
winds        nl1      95.00  76.10  71.27  0.00  76.10 18.90 0.00 PISN  
winds        nl1     100.00  79.97  75.24  0.00  79.97 20.03 0.00 PISN  
winds        nl1     105.00  83.84  79.20  0.00  83.84 21.16 0.00 PISN  
winds        nl1     110.00  87.69  83.10  0.00  87.69 22.31 0.00 PISN  
winds        nl0.1    30.00  29.38  25.55 29.06   0.00  0.63 0.30 CC    
winds        nl0.1    35.00  34.21  30.22 33.91   0.00  0.79 0.30 CC    
winds        nl0.1    40.00  39.04  34.91 38.79   0.00  0.97 0.24 CC    
winds        nl0.1    42.00  40.94  36.56 36.73   0.00  1.06 4.21 CC    
winds        nl0.1    44.00  42.88  38.79 42.17   0.00  1.12 0.71 CC    
winds        nl0.1    46.00  44.84  40.61 40.93   0.00  1.20 3.88 CC    
winds        nl0.1    48.00  46.73  42.20 42.35   3.93  1.27 0.44 PPISN 
winds        nl0.1    50.00  48.65  43.90 43.61   4.09  1.35 0.95 PPISN 
winds        nl0.1    52.00  50.57  45.69 42.90   5.33  1.43 2.34 PPISN 
winds        nl0.1    54.00  52.48  47.31 47.13   5.28  1.52 0.07 PPISN 
winds        nl0.1    56.00  54.40  49.34 44.72   8.94  1.60 0.74 PPISN 
winds        nl0.1    58.00  56.32  51.24 43.98  10.23  1.68 2.11 PPISN 
winds        nl0.1    60.00  58.23  53.04 39.95  16.57  1.77 1.71 PPISN 
winds        nl0.1    62.00  60.16  55.33 40.21  18.56  1.84 1.39 PPISN 
winds        nl0.1    64.00  62.07  56.83 33.19  27.63  1.93 1.24 PPISN 
winds        nl0.1    66.00  63.99  58.95 18.56  45.32  2.01 0.10 PPISN 
winds        nl0.1    68.00  65.90  60.92  0.00  65.90  2.10 0.00 PISN  
winds        nl0.1    70.00  67.81  63.15  0.00  67.81  2.19 0.00 PISN  
winds        nl0.1    72.00  69.73  64.63  0.00  69.73  2.27 0.00 PISN  
winds        nl0.1    74.00  71.64  64.68  0.00  71.64  2.36 0.00 PISN  
winds        nl0.1    76.00  73.55  68.52  0.00  73.55  2.45 0.00 PISN  
winds        nl0.1    78.00  75.54  67.46  0.00  75.46  2.54 0.00 PISN  
winds        nl0.1    80.00  77.47  69.16  0.00  77.38  2.62 0.00 PISN  
winds        nl0.1    85.00  82.28  73.46  0.00  82.17  2.83 0.00 PISN  
winds        nl0.1    90.00  87.06  77.81  0.00  86.93  3.07 0.00 PISN  
winds        nl0.1    95.00  91.85  82.05  0.00  91.69  3.31 0.00 PISN  
winds        h0.1     30.00  26.12  22.55 26.05   0.00  3.88 0.08 CC    
winds        h0.1     35.00  29.94  26.09 29.85   0.00  5.06 0.10 CC    
winds        h0.1     40.00  33.66  29.57 33.60   0.00  6.34 0.06 CC    
winds        h0.1     42.00  35.12  30.98 34.97   0.00  6.88 0.15 CC    
winds        h0.1     44.00  36.57  32.32 36.43   0.00  7.43 0.14 CC    
winds        h0.1     46.00  38.00  33.64 37.78   0.00  8.00 0.22 CC    
winds        h0.1     48.00  39.42  34.95 38.38   0.00  8.58 1.04 CC    
winds        h0.1     50.00  40.83  36.30 40.76   0.00  9.17 0.08 CC    
winds        h0.1     52.00  42.23  37.55 41.97   0.00  9.77 0.26 CC    
winds        h0.1     54.00  43.62  38.86 42.10   0.00 10.38 1.52 CC    
winds        h0.1     56.00  44.99  40.16 43.60   0.00 11.01 1.39 CC    
winds        h0.1     58.00  46.36  41.45 42.61   3.55 11.64 0.20 PPISN 
winds        h0.1     60.00  47.71  42.73 43.08   4.33 12.29 0.30 PPISN 
winds        h0.1     62.00  49.06  44.00 43.39   4.66 12.94 1.01 PPISN 
winds        h0.1     64.00  50.39  45.40 42.62   6.63 13.61 1.14 PPISN 
winds        h0.1     66.00  51.73  46.88 43.40   7.83 14.27 0.50 PPISN 
winds        h0.1     68.00  53.04  48.19 42.00  10.27 14.96 0.78 PPISN 
winds        h0.1     70.00  54.36  49.63 40.54  12.87 15.64 0.94 PPISN 
winds        h0.1     72.00  55.70  51.00 39.49  15.24 16.30 0.97 PPISN 
winds        h0.1     74.00  56.96  52.37 36.14  19.22 17.04 1.59 PPISN 
winds        h0.1     76.00  58.25  53.82 34.21  23.26 17.75 0.78 PPISN 
winds        h0.1     78.00  59.55  55.13 30.05  26.74 18.45 2.76 PPISN 
winds        h0.1     80.00  60.83  56.51 14.85  45.88 19.17 0.11 PPISN 
winds        h0.1     85.00  64.02  59.98  0.00  64.02 20.98 0.00 PISN  
winds        h0.1     90.00  67.09  63.24  0.00  67.09 22.91 0.00 PISN  
winds        h0.1     95.00  70.12  66.51  0.00  70.12 24.88 0.00 PISN  
winds        h0.1    100.00  73.10  69.66  0.00  73.10 26.90 0.00 PISN  
winds        h0.1    105.00  76.05  72.80  0.00  76.05 28.95 0.00 PISN  
winds        h0.1    110.00  78.95  75.88  0.00  78.95 31.05 0.00 PISN  
winds        h1       30.00  11.70   9.35 11.41   0.00 18.30 0.29 CC    
winds        h1       35.00  12.40   9.98 12.17   0.00 22.60 0.23 CC    
winds        h1       40.00  12.98  10.55 12.79   0.00 27.02 0.19 CC    
winds        h1       42.00  13.19  10.75 12.99   0.00 28.81 0.20 CC    
winds        h1       44.00  13.39  10.94 13.18   0.00 30.61 0.21 CC    
winds        h1       46.00  13.58  11.12 13.39   0.00 32.42 0.19 CC    
winds        h1       48.00  13.76  11.29 13.59   0.00 34.24 0.18 CC    
winds        h1       50.00  13.93  11.45 13.78   0.00 36.07 0.15 CC    
winds        h1       52.00  14.10  11.59 13.96   0.00 37.90 0.14 CC    
winds        h1       54.00  14.26  11.74 14.13   0.00 39.74 0.13 CC    
winds        h1       56.00  14.41  11.88 14.28   0.00 41.59 0.13 CC    
winds        h1       58.00  14.55  12.01 14.43   0.00 43.45 0.12 CC    
winds        h1       60.00  14.69  12.15 14.57   0.00 45.31 0.13 CC    
winds        h1       62.00  14.83  12.27 14.70   0.00 47.17 0.12 CC    
winds        h1       64.00  14.95  12.39 14.88   0.00 49.05 0.08 CC    
winds        h1       68.00  15.21  12.63 15.07   0.00 52.79 0.13 CC    
winds        h1       70.00  15.33  12.74 15.24   0.00 54.67 0.09 CC    
winds        h1       72.00  15.45  12.85 15.31   0.00 56.55 0.13 CC    
winds        h1       74.00  15.56  12.96 15.43   0.00 58.44 0.14 CC    
winds        h1       76.00  15.68  13.07 15.58   0.00 60.32 0.10 CC    
winds        h1       78.00  15.80  13.19 15.65   0.00 62.20 0.15 CC    
winds        h1       80.00  15.91  13.30 15.77   0.00 64.09 0.14 CC    
winds        h1       85.00  16.19  13.56 16.08   0.00 68.81 0.11 CC    
winds        h1       90.00  16.39  16.17 16.28   0.00 73.61 0.11 CC    
winds        h1      110.00  17.08  15.94 17.01   0.00 92.92 0.06 PPISN 
winds        t1       30.00  29.10  25.61 28.81   0.00  0.90 0.29 CC    
winds        t1       35.00  34.00  30.18 33.86   0.00  1.03 0.10 CC    
winds        t1       40.00  38.83  34.94 37.97   0.00  1.17 0.86 CC    
winds        t1       42.00  40.78  36.77 39.38   0.00  1.22 1.40 CC    
winds        t1       44.00  42.73  38.53 42.53   0.00  1.27 0.20 CC    
winds        t1       46.00  44.68  40.29 43.56   0.00  1.32 1.11 CC    
winds        t1       48.00  46.62  41.93 43.38   3.14  1.38 0.10 PPISN 
winds        t1       50.00  48.57  43.81 43.36   4.46  1.43 0.75 PPISN 
winds        t1       52.00  50.51  45.42 43.95   6.20  1.49 0.36 PPISN 
winds        t1       54.00  52.46  47.35 45.39   6.85  1.54 0.22 PPISN 
winds        t1       56.00  54.42  49.35 44.88   9.10  1.58 0.45 PPISN 
winds        t1       58.00  56.37  51.26 43.79  10.81  1.63 1.76 PPISN 
winds        t1       60.00  58.33  53.24 42.01  15.16  1.67 1.15 PPISN 
winds        t1       62.00  60.28  55.23 38.48  20.60  1.72 1.20 PPISN 
winds        t1       64.00  62.23  57.19 33.80  27.01  1.77 1.41 PPISN 
winds        t1       66.00  64.18  59.56 19.58  44.50  1.82 0.10 PPISN 
winds        t1       68.00  66.13  61.65  0.00  66.13  1.87 0.00 PISN  
winds        t1       70.00  68.09  63.08  0.00  68.09  1.91 0.00 PISN  
winds        t1       72.00  70.04  65.00  0.00  70.04  1.96 0.00 PISN  
winds        t1       74.00  71.99  66.78  0.00  71.99  2.01 0.00 PISN  
winds        t1       76.00  73.96  66.81  0.00  73.95  2.05 0.00 PISN  
winds        t1       78.00  75.97  67.62  0.00  75.90  2.10 0.00 PISN  
winds        t1       80.00  77.93  69.42  0.00  77.86  2.14 0.00 PISN  
winds        t1       85.00  82.84  73.74  0.00  82.76  2.24 0.00 PISN  
winds        t1       90.00  87.74  78.07  0.00  87.64  2.36 0.00 PISN  
winds        t1       95.00  92.64  82.42  0.00  92.53  2.47 0.00 PISN  
winds        t0.1     30.00  29.91  25.63 29.60   0.00  0.09 0.31 CC    
winds        t0.1     35.00  34.90  31.04 34.81   0.00  0.11 0.08 CC    
winds        t0.1     40.00  39.88  35.56 39.44   0.00  0.12 0.44 CC    
winds        t0.1     42.00  41.88  37.14 40.42   0.00  0.12 1.46 CC    
winds        t0.1     44.00  43.87  39.25 42.52   0.00  0.13 1.35 CC    
winds        t0.1     46.00  45.87  41.21 40.36   4.89  0.14 0.61 PPISN 
winds        t0.1     48.00  47.86  42.78 43.22   4.02  0.14 0.62 PPISN 
winds        t0.1     50.00  49.86  44.73 44.90   4.87  0.14 0.08 PPISN 
winds        t0.1     52.00  51.85  46.65 44.40   5.32  0.15 2.13 PPISN 
winds        t0.1     54.00  53.85  48.62 47.45   6.35  0.15 0.05 PPISN 
winds        t0.1     56.00  55.84  50.36 46.07   8.25  0.16 1.51 PPISN 
winds        t0.1     58.00  57.84  52.29 45.03  10.97  0.16 1.83 PPISN 
winds        t0.1     60.00  59.83  54.54 41.06  17.45  0.17 1.31 PPISN 
winds        t0.1     62.00  61.83  56.18 40.13  20.00  0.17 1.70 PPISN 
winds        t0.1     64.00  63.82  58.10 31.74  31.20  0.18 0.88 PPISN 
winds        t0.1     66.00  65.81  60.77  0.00  65.81  0.19 0.00 PISN  
winds        t0.1     68.00  67.81  62.09  0.00  67.81  0.19 0.00 PISN  
winds        t0.1     70.00  69.81  63.98  0.00  69.81  0.19 0.00 PISN  
winds        t0.1     72.00  71.80  66.16  0.00  71.80  0.20 0.00 PISN  
winds        t0.1     74.00  73.80  65.24  0.00  73.80  0.20 0.00 PISN  
winds        t0.1     76.00  75.80  66.32  0.00  75.79  0.21 0.00 PISN  
winds        t0.1     78.00  77.80  67.90  0.00  77.79  0.21 0.00 PISN  
winds        t0.1     80.00  79.79  70.65  0.00  79.78  0.22 0.00 PISN  
winds        t0.1     85.00  84.78  74.33  0.00  84.77  0.23 0.00 PISN  
winds        t0.1     90.00  89.77  78.62  0.00  89.76  0.24 0.00 PISN  
winds        t0.1     95.00  94.76  83.27  0.00  94.75  0.25 0.00 PISN  
Rate         reaclib  30.00  26.12  22.55 26.05   0.00  3.88 0.08 CC    
Rate         reaclib  35.00  29.94  26.09 29.85   0.00  5.06 0.10 CC    
Rate         reaclib  40.00  33.66  29.57 33.60   0.00  6.34 0.06 CC    
Rate         reaclib  42.00  35.12  30.98 34.97   0.00  6.88 0.15 CC    
Rate         reaclib  44.00  36.57  32.32 36.43   0.00  7.43 0.14 CC    
Rate         reaclib  46.00  38.00  33.64 37.78   0.00  8.00 0.22 CC    
Rate         reaclib  48.00  39.42  34.95 38.38   0.00  8.58 1.04 CC    
Rate         reaclib  50.00  40.83  36.30 40.76   0.00  9.17 0.08 CC    
Rate         reaclib  52.00  42.23  37.55 41.97   0.00  9.77 0.26 CC    
Rate         reaclib  54.00  43.62  38.86 42.10   0.00 10.38 1.52 CC    
Rate         reaclib  56.00  44.99  40.16 43.60   0.00 11.01 1.39 CC    
Rate         reaclib  58.00  46.36  41.45 42.61   3.55 11.64 0.20 PPISN 
Rate         reaclib  60.00  47.71  42.73 43.08   4.33 12.29 0.30 PPISN 
Rate         reaclib  62.00  49.06  44.00 43.39   4.66 12.94 1.01 PPISN 
Rate         reaclib  64.00  50.39  45.40 42.62   6.63 13.61 1.14 PPISN 
Rate         reaclib  66.00  51.73  46.88 43.40   7.83 14.27 0.50 PPISN 
Rate         reaclib  68.00  53.04  48.19 42.00  10.27 14.96 0.78 PPISN 
Rate         reaclib  70.00  54.36  49.63 40.54  12.87 15.64 0.94 PPISN 
Rate         reaclib  72.00  55.70  51.00 39.49  15.24 16.30 0.97 PPISN 
Rate         reaclib  74.00  56.96  52.37 36.14  19.22 17.04 1.59 PPISN 
Rate         reaclib  76.00  58.25  53.82 34.21  23.26 17.75 0.78 PPISN 
Rate         reaclib  78.00  59.55  55.13 30.05  26.74 18.45 2.76 PPISN 
Rate         reaclib  80.00  60.83  56.51 14.85  45.88 19.17 0.11 PPISN 
Rate         reaclib  85.00  64.02  59.98  0.00  64.02 20.98 0.00 PISN  
Rate         reaclib  90.00  67.09  63.24  0.00  67.09 22.91 0.00 PISN  
Rate         reaclib  95.00  70.12  66.51  0.00  70.12 24.88 0.00 PISN  
Rate         reaclib 100.00  73.10  69.66  0.00  73.10 26.90 0.00 PISN  
Rate         reaclib 105.00  76.05  72.80  0.00  76.05 28.95 0.00 PISN  
Rate         reaclib 110.00  78.95  75.88  0.00  78.95 31.05 0.00 PISN  
Rate         3a-1     30.00  26.14  22.51 26.05   0.00  3.86 0.09 CC    
Rate         3a-1     35.00  29.96  26.09 29.86   0.00  5.04 0.10 CC    
Rate         3a-1     40.00  33.67  29.59 33.62   0.00  6.33 0.06 CC    
Rate         3a-1     42.00  35.14  30.98 35.05   0.00  6.86 0.08 CC    
Rate         3a-1     44.00  36.58  32.32 36.40   0.00  7.42 0.18 CC    
Rate         3a-1     46.00  38.02  33.67 37.87   0.00  7.98 0.14 CC    
Rate         3a-1     48.00  39.44  35.02 39.27   0.00  8.56 0.17 CC    
Rate         3a-1     50.00  40.85  36.30 40.78   0.00  9.15 0.07 CC    
Rate         3a-1     62.00  49.07  44.00 43.23   5.13 12.93 0.71 PPISN 
Rate         3a-1     64.00  50.40  45.40 44.31   5.97 13.60 0.13 PPISN 
Rate         3a-1     66.00  51.73  46.88 43.58   7.93 14.27 0.23 PPISN 
Rate         3a-1     68.00  53.05  48.14 41.11  10.54 14.95 1.41 PPISN 
Rate         3a-1     70.00  54.36  49.44 41.64  11.95 15.64 0.78 PPISN 
Rate         3a-1     72.00  55.67  50.95 39.72  14.96 16.33 0.99 PPISN 
Rate         3a-1     74.00  56.96  52.37 36.59  18.91 17.04 1.46 PPISN 
Rate         3a-1     76.00  58.26  53.77 34.89  22.55 17.74 0.81 PPISN 
Rate         3a-1     80.00  60.83  56.51 13.52  47.24 19.17 0.07 PPISN 
Rate         3a-1     85.00  64.01  59.95  0.00  64.01 20.99 0.00 PISN  
Rate         3a-1     90.00  67.07  63.24  0.00  67.07 22.93 0.00 PISN  
Rate         3a-1     95.00  70.10  66.53  0.00  70.10 24.90 0.00 PISN  
Rate         3a-1    100.00  73.09  69.71  0.00  73.09 26.91 0.00 PISN  
Rate         3a-1    105.00  76.02  72.83  0.00  76.02 28.98 0.00 PISN  
Rate         3a-1    110.00  78.92  75.87  0.00  78.92 31.08 0.00 PISN  
Rate         3a       30.00  26.17  22.54 26.07   0.00  3.83 0.11 CC    
Rate         3a       35.00  30.00  26.14 29.89   0.00  5.00 0.11 CC    
Rate         3a       40.00  33.73  29.63 33.64   0.00  6.27 0.09 CC    
Rate         3a       42.00  35.20  30.98 35.11   0.00  6.80 0.09 CC    
Rate         3a       44.00  36.65  32.31 36.58   0.00  7.35 0.07 CC    
Rate         3a       46.00  38.09  33.63 38.01   0.00  7.91 0.08 CC    
Rate         3a       48.00  39.51  34.98 39.43   0.00  8.49 0.08 CC    
Rate         3a       50.00  40.92  36.32 40.79   0.00  9.08 0.13 CC    
Rate         3a       52.00  42.33  37.60 42.27   0.00  9.67 0.06 CC    
Rate         3a       54.00  43.71  38.91 42.79   0.00 10.29 0.92 CC    
Rate         3a       56.00  45.10  40.21 44.52   0.00 10.90 0.58 CC    
Rate         3a       58.00  46.46  41.45 45.89   0.00 11.54 0.57 CC    
Rate         3a       60.00  47.82  42.73 47.01   0.00 12.18 0.81 CC    
Rate         3a       62.00  49.17  44.10 45.05   3.54 12.83 0.58 PPISN 
Rate         3a       64.00  50.51  45.36 44.38   4.14 13.49 2.00 PPISN 
Rate         3a       66.00  51.84  46.66 46.84   4.86 14.16 0.14 PPISN 
Rate         3a       70.00  54.48  49.44 43.85   9.79 15.52 0.85 PPISN 
Rate         3a       72.00  55.79  50.81 42.82  12.25 16.21 0.72 PPISN 
Rate         3a       74.00  57.09  52.20 39.01  16.27 16.91 1.82 PPISN 
Rate         3a       76.00  58.39  53.55 38.58  19.15 17.61 0.65 PPISN 
Rate         3a       78.00  59.68  54.93 36.20  22.74 18.32 0.73 PPISN 
Rate         3a       85.00  64.17  59.82  0.00  64.17 20.83 0.00 PISN  
Rate         3a       90.00  67.24  63.15  0.00  67.24 22.76 0.00 PISN  
Rate         3a       95.00  70.27  66.43  0.00  70.27 24.73 0.00 PISN  
Rate         3a      100.00  73.27  69.65  0.00  73.27 26.73 0.00 PISN  
Rate         3a      105.00  76.22  72.80  0.00  76.22 28.78 0.00 PISN  
Rate         3a      110.00  79.12  75.86  0.00  79.12 30.88 0.00 PISN  
Rate         3a+1     30.00  26.21  22.54 26.07   0.00  3.79 0.14 CC    
Rate         3a+1     35.00  30.05  26.09 29.93   0.00  4.95 0.12 CC    
Rate         3a+1     40.00  33.79  29.57 33.70   0.00  6.21 0.09 CC    
Rate         3a+1     42.00  35.26  30.97 35.17   0.00  6.74 0.09 CC    
Rate         3a+1     44.00  36.71  32.36 36.61   0.00  7.29 0.10 CC    
Rate         3a+1     46.00  38.16  33.71 38.08   0.00  7.84 0.08 CC    
Rate         3a+1     48.00  39.59  35.03 39.51   0.00  8.41 0.08 CC    
Rate         3a+1     50.00  41.00  36.36 40.92   0.00  9.00 0.08 CC    
Rate         3a+1     52.00  42.41  37.68 42.32   0.00  9.59 0.09 CC    
Rate         3a+1     54.00  43.80  38.95 43.72   0.00 10.20 0.08 CC    
Rate         3a+1     56.00  45.19  40.21 45.13   0.00 10.81 0.06 CC    
Rate         3a+1     58.00  46.56  41.55 46.45   0.00 11.44 0.11 CC    
Rate         3a+1     60.00  47.92  42.83 47.80   0.00 12.08 0.12 CC    
Rate         3a+1     62.00  49.28  44.10 48.20   0.00 12.72 1.08 CC    
Rate         3a+1     64.00  50.62  45.31 49.23   1.28 13.38 0.11 PPISN 
Rate         3a+1     66.00  51.96  46.55 50.55   1.32 14.04 0.09 PPISN 
Rate         3a+1     68.00  53.29  47.73 50.79   1.76 14.71 0.74 PPISN 
Rate         3a+1     70.00  54.60  49.19 48.85   5.25 15.40 0.51 PPISN 
Rate         3a+1     74.00  57.23  52.07 43.61  13.11 16.77 0.51 PPISN 
Rate         3a+1     76.00  58.52  53.37 42.49  15.27 17.48 0.76 PPISN 
Rate         3a+1     78.00  59.83  54.67 39.56  18.56 18.17 1.71 PPISN 
Rate         3a+1     80.00  61.12  56.20 35.96  24.20 18.88 0.95 PPISN 
Rate         3a+1     90.00  67.41  62.94  0.00  67.41 22.59 0.00 PISN  
Rate         3a+1     95.00  70.46  66.24  0.00  70.46 24.54 0.00 PISN  
Rate         3a+1    100.00  73.46  69.47  0.00  73.46 26.54 0.00 PISN  
Rate         3a+1    105.00  76.42  72.70  0.00  76.42 28.58 0.00 PISN  
Rate         3a+1    110.00  79.34  75.84  0.00  79.34 30.66 0.00 PISN  
Rate         c12a-1   30.00  26.21  22.48 26.12   0.00  3.79 0.09 CC    
Rate         c12a-1   35.00  30.06  26.04 29.93   0.00  4.94 0.12 CC    
Rate         c12a-1   40.00  33.80  29.51 33.71   0.00  6.20 0.09 CC    
Rate         c12a-1   42.00  35.27  30.91 35.17   0.00  6.73 0.10 CC    
Rate         c12a-1   44.00  36.73  32.29 36.66   0.00  7.27 0.07 CC    
Rate         c12a-1   46.00  38.17  33.64 38.10   0.00  7.83 0.08 CC    
Rate         c12a-1   48.00  39.61  34.96 39.53   0.00  8.39 0.08 CC    
Rate         c12a-1   50.00  41.03  36.31 40.95   0.00  8.97 0.08 CC    
Rate         c12a-1   52.00  42.44  37.60 42.35   0.00  9.56 0.09 CC    
Rate         c12a-1   54.00  43.83  38.86 43.76   0.00 10.17 0.08 CC    
Rate         c12a-1   56.00  45.22  40.21 45.08   0.00 10.78 0.14 CC    
Rate         c12a-1   58.00  46.60  41.45 46.54   0.00 11.40 0.06 CC    
Rate         c12a-1   60.00  47.97  42.78 47.91   0.00 12.03 0.06 CC    
Rate         c12a-1   62.00  49.33  44.00 49.26   0.00 12.67 0.06 CC    
Rate         c12a-1   64.00  50.68  45.74 50.63   0.00 13.32 0.04 CC    
Rate         c12a-1   66.00  52.01  46.52 51.53   0.00 13.99 0.48 CC    
Rate         c12a-1   68.00  53.35  47.76 51.66   0.91 14.65 0.78 PPISN 
Rate         c12a-1   70.00  54.67  49.22 52.57   1.15 15.33 0.96 PPISN 
Rate         c12a-1   72.00  56.00  50.23 53.18   1.58 16.00 1.24 PPISN 
Rate         c12a-1   74.00  57.30  51.35 55.58   1.63 16.70 0.09 PPISN 
Rate         c12a-1   76.00  58.61  52.54 55.97   2.09 17.39 0.55 PPISN 
Rate         c12a-1   78.00  59.92  54.47 44.70  14.66 18.08 0.56 PPISN 
Rate         c12a-1   80.00  61.22  55.80 42.32  18.30 18.78 0.59 PPISN 
Rate         c12a-1   85.00  64.44  59.24 35.13  28.80 20.56 0.52 PPISN 
Rate         c12a-1   90.00  67.54  62.74  0.00  67.54 22.46 0.00 PISN  
Rate         c12a-1   95.00  70.61  65.86  0.00  70.61 24.39 0.00 PISN  
Rate         c12a-1  100.00  73.64  69.11  0.00  73.64 26.36 0.00 PISN  
Rate         c12a-1  105.00  76.62  72.34  0.00  76.62 28.38 0.00 PISN  
Rate         c12a-1  110.00  79.56  75.49  0.00  79.56 30.44 0.00 PISN  
Rate         c12a     30.00  26.10  22.50 26.02   0.00  3.90 0.09 CC    
Rate         c12a     35.00  29.92  26.09 29.82   0.00  5.08 0.10 CC    
Rate         c12a     40.00  33.63  29.57 33.51   0.00  6.37 0.12 CC    
Rate         c12a     42.00  35.09  30.91 34.84   0.00  6.91 0.25 CC    
Rate         c12a     44.00  36.54  32.27 36.09   0.00  7.46 0.44 CC    
Rate         c12a     46.00  37.97  33.59 36.80   0.00  8.03 1.17 CC    
Rate         c12a     48.00  39.39  34.90 38.80   0.00  8.61 0.60 CC    
Rate         c12a     50.00  40.80  36.23 40.37   0.00  9.20 0.43 CC    
Rate         c12a     52.00  42.20  37.51 41.77   0.00  9.80 0.43 CC    
Rate         c12a     54.00  43.58  38.82 41.60   1.94 10.42 0.04 PPISN 
Rate         c12a     56.00  44.96  40.02 42.68   2.16 11.04 0.12 PPISN 
Rate         c12a     58.00  46.32  41.40 42.50   3.33 11.68 0.49 PPISN 
Rate         c12a     60.00  47.68  42.68 42.60   4.82 12.32 0.26 PPISN 
Rate         c12a     62.00  49.02  43.99 42.15   6.12 12.98 0.75 PPISN 
Rate         c12a     64.00  50.36  45.46 42.50   7.20 13.64 0.66 PPISN 
Rate         c12a     66.00  51.69  46.88 42.06   8.87 14.31 0.76 PPISN 
Rate         c12a     68.00  53.00  48.09 42.01  10.18 15.00 0.81 PPISN 
Rate         c12a     70.00  54.32  49.65 40.02  13.64 15.68 0.66 PPISN 
Rate         c12a     72.00  55.63  51.08 38.96  15.63 16.37 1.03 PPISN 
Rate         c12a     74.00  56.92  52.45 35.84  19.66 17.08 1.42 PPISN 
Rate         c12a     76.00  58.21  53.82 33.12  24.34 17.79 0.75 PPISN 
Rate         c12a     80.00  60.79  56.51  0.00  60.79 19.21 0.00 PISN  
Rate         c12a     85.00  63.98  59.94  0.00  63.98 21.02 0.00 PISN  
Rate         c12a     90.00  67.05  63.24  0.00  67.05 22.95 0.00 PISN  
Rate         c12a     95.00  70.08  66.46  0.00  70.08 24.92 0.00 PISN  
Rate         c12a    100.00  73.07  69.63  0.00  73.07 26.93 0.00 PISN  
Rate         c12a    105.00  76.02  72.76  0.00  76.02 28.98 0.00 PISN  
Rate         c12a    110.00  78.92  75.81  0.00  78.92 31.08 0.00 PISN  
Rate         c12a+1   30.00  26.01  22.45 25.23   0.00  3.99 0.50 CC    
Rate         c12a+1   35.00  29.80  25.80 29.49   0.00  5.20 0.31 CC    
Rate         c12a+1   40.00  33.83  31.60 29.75   0.00  6.51 3.73 CC    
Rate         c12a+1   42.00  35.32  33.04 31.67   0.00  7.06 3.27 CC    
Rate         c12a+1   50.00  41.18  38.58 33.94   6.37  9.39 0.31 PPISN 
Rate         c12a+1   52.00  42.62  39.93 35.01   6.72 10.00 0.26 PPISN 
Rate         c12a+1   54.00  44.05  41.26 36.02   6.75 10.62 0.61 PPISN 
Rate         c12a+1   56.00  44.74  40.03 36.69   7.20 11.26 0.85 PPISN 
Rate         c12a+1   58.00  46.10  41.44 38.19   7.72 11.90 0.19 PPISN 
Rate         c12a+1   60.00  47.44  42.87 37.74   8.36 12.56 1.35 PPISN 
Rate         c12a+1   62.00  48.78  44.30 39.56   8.32 13.22 0.89 PPISN 
Rate         c12a+1   64.00  50.10  45.70 38.96   9.40 13.90 1.75 PPISN 
Rate         c12a+1   66.00  51.43  47.17 37.75  12.19 14.57 1.49 PPISN 
Rate         c12a+1   68.00  52.73  48.58 35.75  16.11 15.27 0.87 PPISN 
Rate         c12a+1   70.00  54.04  49.98 33.19  20.16 15.96 0.69 PPISN 
Rate         c12a+1   74.00  56.62  52.73 16.76  39.77 17.38 0.09 PPISN 
Rate         c12a+1   76.00  57.90  54.08  0.00  57.90 18.10 0.00 PISN  
Rate         c12a+1   78.00  59.19  55.46  0.00  59.19 18.81 0.00 PISN  
Rate         c12a+1   80.00  60.46  56.85  0.00  60.46 19.54 0.00 PISN  
Rate         c12a+1   85.00  63.63  60.21  0.00  63.63 21.37 0.00 PISN  
Rate         c12a+1   90.00  66.67  63.43  0.00  66.67 23.33 0.00 PISN  
Rate         c12a+1   95.00  69.68  66.60  0.00  69.68 25.32 0.00 PISN  
Rate         c12a+1  100.00  72.64  69.70  0.00  72.64 27.36 0.00 PISN  
Rate         c12a+1  105.00  75.57  72.80  0.00  75.57 29.43 0.00 PISN  
Rate         c12a+1  110.00  78.44  75.84  0.00  78.44 31.56 0.00 PISN  
Rate         o16a-1   30.00  26.13  22.51 26.02   0.00  3.87 0.11 CC    
Rate         o16a-1   35.00  29.94  26.09 29.85   0.00  5.06 0.10 CC    
Rate         o16a-1   40.00  33.66  29.57 33.60   0.00  6.34 0.06 CC    
Rate         o16a-1   42.00  35.12  30.91 35.06   0.00  6.88 0.06 CC    
Rate         o16a-1   44.00  36.57  32.24 36.37   0.00  7.43 0.20 CC    
Rate         o16a-1   46.00  38.01  33.64 36.88   0.00  7.99 1.13 CC    
Rate         o16a-1   48.00  39.43  34.94 38.83   0.00  8.57 0.60 CC    
Rate         o16a-1   50.00  40.84  36.27 40.77   0.00  9.16 0.06 CC    
Rate         o16a-1   52.00  42.24  37.55 42.19   0.00  9.76 0.05 CC    
Rate         o16a-1   54.00  43.62  38.82 43.44   0.00 10.38 0.18 CC    
Rate         o16a-1   56.00  45.00  40.12 43.99   0.00 11.00 1.01 CC    
Rate         o16a-1   58.00  46.36  41.31 43.65   2.54 11.64 0.18 PPISN 
Rate         o16a-1   60.00  47.72  42.68 43.53   3.84 12.28 0.36 PPISN 
Rate         o16a-1   62.00  49.07  43.94 44.78   4.23 12.93 0.06 PPISN 
Rate         o16a-1   64.00  50.40  45.25 44.38   5.23 13.60 0.79 PPISN 
Rate         o16a-1   66.00  51.73  46.65 44.88   6.81 14.27 0.04 PPISN 
Rate         o16a-1   68.00  53.05  48.01 43.71   8.81 14.95 0.52 PPISN 
Rate         o16a-1   70.00  54.36  49.30 41.23  12.11 15.64 1.02 PPISN 
Rate         o16a-1   72.00  55.67  50.69 40.60  14.52 16.33 0.55 PPISN 
Rate         o16a-1   74.00  56.96  52.12 37.95  17.81 17.04 1.20 PPISN 
Rate         o16a-1   76.00  58.26  53.59 35.73  21.37 17.74 1.16 PPISN 
Rate         o16a-1   78.00  59.55  54.97 31.75  27.12 18.45 0.69 PPISN 
Rate         o16a-1   85.00  64.03  59.71  0.00  64.03 20.97 0.00 PISN  
Rate         o16a-1   90.00  67.09  63.02  0.00  67.09 22.91 0.00 PISN  
Rate         o16a-1   95.00  70.13  66.26  0.00  70.13 24.87 0.00 PISN  
Rate         o16a-1  100.00  73.12  69.47  0.00  73.12 26.88 0.00 PISN  
Rate         o16a-1  105.00  76.06  72.58  0.00  76.06 28.94 0.00 PISN  
Rate         o16a-1  110.00  78.96  75.66  0.00  78.96 31.04 0.00 PISN  
Rate         o16a     30.00  26.13  22.53 26.03   0.00  3.87 0.09 CC    
Rate         o16a     35.00  29.95  26.09 29.85   0.00  5.05 0.10 CC    
Rate         o16a     40.00  33.67  29.57 33.61   0.00  6.33 0.06 CC    
Rate         o16a     42.00  35.13  30.90 35.08   0.00  6.87 0.05 CC    
Rate         o16a     44.00  36.58  32.27 36.48   0.00  7.42 0.10 CC    
Rate         o16a     46.00  38.01  33.64 37.42   0.00  7.99 0.59 CC    
Rate         o16a     48.00  39.43  34.94 38.13   0.00  8.57 1.30 CC    
Rate         o16a     50.00  40.84  36.30 39.83   0.00  9.16 1.02 CC    
Rate         o16a     52.00  42.24  37.60 42.01   0.00  9.76 0.23 CC    
Rate         o16a     56.00  45.01  40.12 43.56   1.36 10.99 0.08 PPISN 
Rate         o16a     58.00  46.37  41.35 43.92   2.39 11.63 0.06 PPISN 
Rate         o16a     60.00  47.73  42.68 43.14   3.39 12.27 1.19 PPISN 
Rate         o16a     62.00  49.07  43.94 44.31   4.26 12.93 0.51 PPISN 
Rate         o16a     64.00  50.41  45.25 44.67   5.45 13.59 0.28 PPISN 
Rate         o16a     66.00  51.74  46.61 44.77   6.28 14.26 0.69 PPISN 
Rate         o16a     68.00  53.06  48.06 43.17   9.18 14.94 0.70 PPISN 
Rate         o16a     70.00  54.37  49.30 42.78  10.80 15.63 0.79 PPISN 
Rate         o16a     72.00  55.68  50.69 41.41  13.82 16.32 0.45 PPISN 
Rate         o16a     74.00  56.97  52.16 38.79  17.11 17.03 1.07 PPISN 
Rate         o16a     76.00  58.27  53.59 36.59  20.51 17.73 1.16 PPISN 
Rate         o16a     78.00  59.57  54.92 33.58  25.26 18.43 0.73 PPISN 
Rate         o16a     85.00  64.04  59.67  0.00  64.04 20.96 0.00 PISN  
Rate         o16a     90.00  67.11  62.99  0.00  67.11 22.89 0.00 PISN  
Rate         o16a     95.00  70.14  66.28  0.00  70.14 24.86 0.00 PISN  
Rate         o16a    100.00  73.13  69.45  0.00  73.13 26.87 0.00 PISN  
Rate         o16a    105.00  76.08  72.58  0.00  76.08 28.92 0.00 PISN  
Rate         o16a    110.00  78.98  75.65  0.00  78.98 31.02 0.00 PISN  
Rate         o16a+1   30.00  26.13  22.51 26.04   0.00  3.87 0.09 CC    
Rate         o16a+1   35.00  29.95  26.14 29.85   0.00  5.05 0.10 CC    
Rate         o16a+1   40.00  33.67  29.57 33.59   0.00  6.33 0.07 CC    
Rate         o16a+1   42.00  35.13  30.94 35.05   0.00  6.87 0.09 CC    
Rate         o16a+1   44.00  36.58  32.32 36.52   0.00  7.42 0.06 CC    
Rate         o16a+1   46.00  38.02  33.67 37.92   0.00  7.98 0.09 CC    
Rate         o16a+1   48.00  39.44  34.95 39.29   0.00  8.56 0.15 CC    
Rate         o16a+1   50.00  40.85  36.35 40.48   0.00  9.15 0.37 CC    
Rate         o16a+1   52.00  42.25  37.64 40.96   0.00  9.75 1.28 CC    
Rate         o16a+1   54.00  43.64  38.91 43.50   0.00 10.36 0.14 CC    
Rate         o16a+1   56.00  45.01  40.16 43.88   0.00 10.99 1.14 CC    
Rate         o16a+1   58.00  46.38  41.45 44.87   0.00 11.62 1.51 CC    
Rate         o16a+1   60.00  47.74  42.68 44.40   3.27 12.26 0.07 PPISN 
Rate         o16a+1   64.00  50.42  45.25 45.60   4.38 13.58 0.44 PPISN 
Rate         o16a+1   66.00  51.75  46.55 45.08   5.88 14.25 0.78 PPISN 
Rate         o16a+1   68.00  53.07  48.08 44.39   8.34 14.93 0.34 PPISN 
Rate         o16a+1   70.00  54.38  49.30 43.16  10.56 15.62 0.66 PPISN 
Rate         o16a+1   72.00  55.69  50.73 40.96  13.61 16.31 1.12 PPISN 
Rate         o16a+1   74.00  56.99  52.06 40.36  15.95 17.01 0.68 PPISN 
Rate         o16a+1   76.00  58.28  53.45 38.06  19.01 17.72 1.21 PPISN 
Rate         o16a+1   78.00  59.58  54.85 34.68  23.58 18.42 1.32 PPISN 
Rate         o16a+1   80.00  60.86  56.28 30.88  29.65 19.14 0.33 PPISN 
Rate         o16a+1   85.00  64.06  59.67  0.00  64.06 20.94 0.00 PISN  
Rate         o16a+1   90.00  67.12  62.97  0.00  67.12 22.88 0.00 PISN  
Rate         o16a+1   95.00  70.16  66.22  0.00  70.16 24.84 0.00 PISN  
Rate         o16a+1  100.00  73.15  69.45  0.00  73.15 26.85 0.00 PISN  
Rate         o16a+1  105.00  76.10  72.59  0.00  76.10 28.90 0.00 PISN  
Rate         o16a+1  110.00  79.00  75.64  0.00  79.00 31.00 0.00 PISN  
spatial      s1       30.00  26.12  22.55 26.05   0.00  3.88 0.08 CC    
spatial      s1       35.00  29.94  26.09 29.85   0.00  5.06 0.10 CC    
spatial      s1       40.00  33.66  29.57 33.60   0.00  6.34 0.06 CC    
spatial      s1       42.00  35.12  30.98 34.97   0.00  6.88 0.15 CC    
spatial      s1       44.00  36.57  32.32 36.43   0.00  7.43 0.14 CC    
spatial      s1       46.00  38.00  33.64 37.78   0.00  8.00 0.22 CC    
spatial      s1       48.00  39.42  34.95 38.38   0.00  8.58 1.04 CC    
spatial      s1       50.00  40.83  36.30 40.76   0.00  9.17 0.08 CC    
spatial      s1       52.00  42.23  37.55 41.97   0.00  9.77 0.26 CC    
spatial      s1       54.00  43.62  38.86 42.10   0.00 10.38 1.52 CC    
spatial      s1       56.00  44.99  40.16 43.60   0.00 11.01 1.39 CC    
spatial      s1       58.00  46.36  41.45 42.61   3.55 11.64 0.20 PPISN 
spatial      s1       60.00  47.71  42.73 43.08   4.33 12.29 0.30 PPISN 
spatial      s1       62.00  49.06  44.00 43.39   4.66 12.94 1.01 PPISN 
spatial      s1       64.00  50.39  45.40 42.62   6.63 13.61 1.14 PPISN 
spatial      s1       66.00  51.73  46.88 43.40   7.83 14.27 0.50 PPISN 
spatial      s1       68.00  53.04  48.19 42.00  10.27 14.96 0.78 PPISN 
spatial      s1       70.00  54.36  49.63 40.54  12.87 15.64 0.94 PPISN 
spatial      s1       72.00  55.70  51.00 39.49  15.24 16.30 0.97 PPISN 
spatial      s1       74.00  56.96  52.37 36.14  19.22 17.04 1.59 PPISN 
spatial      s1       76.00  58.25  53.82 34.21  23.26 17.75 0.78 PPISN 
spatial      s1       78.00  59.55  55.13 30.05  26.74 18.45 2.76 PPISN 
spatial      s1       80.00  60.83  56.51 14.85  45.88 19.17 0.11 PPISN 
spatial      s1       85.00  64.02  59.98  0.00  64.02 20.98 0.00 PISN  
spatial      s1       90.00  67.09  63.24  0.00  67.09 22.91 0.00 PISN  
spatial      s1       95.00  70.12  66.51  0.00  70.12 24.88 0.00 PISN  
spatial      s1      100.00  73.10  69.66  0.00  73.10 26.90 0.00 PISN  
spatial      s1      105.00  76.05  72.80  0.00  76.05 28.95 0.00 PISN  
spatial      s1      110.00  78.95  75.88  0.00  78.95 31.05 0.00 PISN  
spatial      s2       30.00  26.12  22.56 26.00   0.00  3.88 0.12 CC    
spatial      s2       35.00  29.94  26.16 29.83   0.00  5.06 0.12 CC    
spatial      s2       40.00  33.66  29.64 33.59   0.00  6.34 0.07 CC    
spatial      s2       42.00  35.12  30.98 35.00   0.00  6.88 0.12 CC    
spatial      s2       44.00  36.57  32.31 36.21   0.00  7.43 0.36 CC    
spatial      s2       46.00  38.00  33.68 37.69   0.00  8.00 0.31 CC    
spatial      s2       48.00  39.42  34.97 38.84   0.00  8.58 0.58 CC    
spatial      s2       50.00  40.83  36.28 38.62   2.00  9.17 0.21 PPISN 
spatial      s2       52.00  42.23  37.61 41.89   0.00  9.77 0.34 CC    
spatial      s2       54.00  43.62  38.88 42.28   0.00 10.38 1.34 CC    
spatial      s2       56.00  44.99  40.15 43.16   1.79 11.01 0.04 PPISN 
spatial      s2       58.00  46.36  41.45 43.19   3.13 11.64 0.04 PPISN 
spatial      s2       60.00  47.71  42.72 43.44   4.24 12.29 0.04 PPISN 
spatial      s2       62.00  49.06  44.01 43.71   4.95 12.94 0.39 PPISN 
spatial      s2       64.00  50.40  45.43 44.16   6.04 13.60 0.19 PPISN 
spatial      s2       66.00  51.72  46.84 43.01   8.28 14.28 0.44 PPISN 
spatial      s2       68.00  53.04  48.24 41.31  10.89 14.96 0.84 PPISN 
spatial      s2       70.00  54.36  49.54 41.67  12.22 15.64 0.47 PPISN 
spatial      s2       72.00  55.66  51.01 38.99  15.64 16.34 1.03 PPISN 
spatial      s2       74.00  56.96  52.34 35.56  19.20 17.04 2.21 PPISN 
spatial      s2       76.00  58.26  53.72 34.33  22.83 17.74 1.09 PPISN 
spatial      s2       78.00  59.55  55.13 29.86  29.61 18.45 0.08 PPISN 
spatial      s2       80.00  60.83  56.51 16.09  44.60 19.17 0.14 PPISN 
spatial      s2       85.00  64.03  59.97  0.00  64.03 20.97 0.00 PISN  
spatial      s2       90.00  67.09  63.26  0.00  67.09 22.91 0.00 PISN  
spatial      s2       95.00  70.13  66.51  0.00  70.13 24.87 0.00 PISN  
spatial      s2      100.00  73.12  69.68  0.00  73.12 26.88 0.00 PISN  
spatial      s2      105.00  76.07  72.83  0.00  76.07 28.93 0.00 PISN  
spatial      s2      110.00  78.97  75.88  0.00  78.97 31.03 0.00 PISN  
spatial      s3       30.00  26.12  22.57 25.94   0.00  3.88 0.19 CC    
spatial      s3       35.00  29.94  26.15 29.59   0.00  5.06 0.35 CC    
spatial      s3       40.00  33.66  29.62 33.43   0.00  6.34 0.22 CC    
spatial      s3       42.00  35.12  30.99 34.82   0.00  6.88 0.30 CC    
spatial      s3       44.00  36.57  32.34 36.34   0.00  7.43 0.23 CC    
spatial      s3       46.00  38.00  33.68 36.54   0.00  8.00 1.47 CC    
spatial      s3       48.00  39.42  34.96 38.58   0.00  8.58 0.85 CC    
spatial      s3       50.00  40.83  36.29 40.50   0.00  9.17 0.33 CC    
spatial      s3       52.00  42.23  37.56 41.82   0.00  9.77 0.41 CC    
spatial      s3       56.00  44.99  40.12 43.20   1.66 11.01 0.14 PPISN 
spatial      s3       58.00  46.36  41.46 43.14   3.17 11.64 0.05 PPISN 
spatial      s3       60.00  47.72  42.74 42.76   4.58 12.28 0.37 PPISN 
spatial      s3       62.00  49.06  44.03 43.55   5.19 12.94 0.32 PPISN 
spatial      s3       64.00  50.40  45.43 44.11   5.85 13.60 0.44 PPISN 
spatial      s3       66.00  51.73  46.87 41.62   8.88 14.27 1.23 PPISN 
spatial      s3       68.00  53.05  48.21 42.06  10.15 14.95 0.84 PPISN 
spatial      s3       70.00  54.36  49.57 41.84  12.00 15.64 0.52 PPISN 
spatial      s3       72.00  55.66  50.95 39.46  15.27 16.34 0.93 PPISN 
spatial      s3       74.00  56.96  52.32 36.54  18.68 17.04 1.74 PPISN 
spatial      s3       76.00  58.26  53.75 34.34  22.89 17.74 1.04 PPISN 
spatial      s3       78.00  59.55  55.13 30.24  29.20 18.45 0.11 PPISN 
spatial      s3       80.00  60.84  56.54 14.32  46.32 19.16 0.20 PPISN 
spatial      s3       85.00  64.02  59.97  0.00  64.02 20.98 0.00 PISN  
spatial      s3       90.00  67.09  63.26  0.00  67.09 22.91 0.00 PISN  
spatial      s3       95.00  70.13  66.52  0.00  70.13 24.87 0.00 PISN  
spatial      s3      100.00  73.12  69.69  0.00  73.12 26.88 0.00 PISN  
spatial      s3      105.00  76.07  72.82  0.00  76.07 28.93 0.00 PISN  
spatial      s3      110.00  78.97  75.90  0.00  78.97 31.03 0.00 PISN  
temporal     t1       30.00  26.12  22.55 26.05   0.00  3.88 0.08 CC    
temporal     t1       35.00  29.94  26.09 29.85   0.00  5.06 0.10 CC    
temporal     t1       40.00  33.66  29.57 33.60   0.00  6.34 0.06 CC    
temporal     t1       42.00  35.12  30.98 34.97   0.00  6.88 0.15 CC    
temporal     t1       44.00  36.57  32.32 36.43   0.00  7.43 0.14 CC    
temporal     t1       46.00  38.00  33.64 37.78   0.00  8.00 0.22 CC    
temporal     t1       48.00  39.42  34.95 38.38   0.00  8.58 1.04 CC    
temporal     t1       50.00  40.83  36.30 40.76   0.00  9.17 0.08 CC    
temporal     t1       52.00  42.23  37.55 41.97   0.00  9.77 0.26 CC    
temporal     t1       54.00  43.62  38.86 42.10   0.00 10.38 1.52 CC    
temporal     t1       56.00  44.99  40.16 43.60   0.00 11.01 1.39 CC    
temporal     t1       58.00  46.36  41.45 42.61   3.55 11.64 0.20 PPISN 
temporal     t1       60.00  47.71  42.73 43.08   4.33 12.29 0.30 PPISN 
temporal     t1       62.00  49.06  44.00 43.39   4.66 12.94 1.01 PPISN 
temporal     t1       64.00  50.39  45.40 42.62   6.63 13.61 1.14 PPISN 
temporal     t1       66.00  51.73  46.88 43.40   7.83 14.27 0.50 PPISN 
temporal     t1       68.00  53.04  48.19 42.00  10.27 14.96 0.78 PPISN 
temporal     t1       70.00  54.36  49.63 40.54  12.87 15.64 0.94 PPISN 
temporal     t1       72.00  55.70  51.00 39.49  15.24 16.30 0.97 PPISN 
temporal     t1       74.00  56.96  52.37 36.14  19.22 17.04 1.59 PPISN 
temporal     t1       76.00  58.25  53.82 34.21  23.26 17.75 0.78 PPISN 
temporal     t1       78.00  59.55  55.13 30.05  26.74 18.45 2.76 PPISN 
temporal     t1       80.00  60.83  56.51 14.85  45.88 19.17 0.11 PPISN 
temporal     t1       85.00  64.02  59.98  0.00  64.02 20.98 0.00 PISN  
temporal     t1       90.00  67.09  63.24  0.00  67.09 22.91 0.00 PISN  
temporal     t1       95.00  70.12  66.51  0.00  70.12 24.88 0.00 PISN  
temporal     t1      100.00  73.10  69.66  0.00  73.10 26.90 0.00 PISN  
temporal     t1      105.00  76.05  72.80  0.00  76.05 28.95 0.00 PISN  
temporal     t1      110.00  78.95  75.88  0.00  78.95 31.05 0.00 PISN  
temporal     t2       30.00  26.12  22.54 26.03   0.00  3.88 0.09 CC    
temporal     t2       35.00  29.94  26.09 29.85   0.00  5.06 0.09 CC    
temporal     t2       40.00  33.66  29.57 33.60   0.00  6.34 0.06 CC    
temporal     t2       42.00  35.12  30.98 35.04   0.00  6.88 0.08 CC    
temporal     t2       44.00  36.57  32.32 36.43   0.00  7.43 0.14 CC    
temporal     t2       46.00  38.00  33.62 37.61   0.00  8.00 0.39 CC    
temporal     t2       50.00  40.84  36.30 40.75   0.00  9.16 0.08 CC    
temporal     t2       52.00  42.23  37.60 42.09   0.00  9.77 0.15 CC    
temporal     t2       62.00  49.07  44.00 43.73   5.02 12.93 0.32 PPISN 
temporal     t2       66.00  51.75  46.93 43.21   8.02 14.25 0.51 PPISN 
temporal     t2       68.00  53.07  48.20 41.63  10.86 14.93 0.58 PPISN 
temporal     t2       70.00  54.39  49.60 39.82  13.67 15.61 0.89 PPISN 
temporal     t2       72.00  55.70  51.09 39.25  15.51 16.30 0.94 PPISN 
temporal     t2       74.00  57.01  52.45 37.92  18.62 16.99 0.46 PPISN 
temporal     t2       76.00  58.31  53.80 34.64  22.79 17.69 0.88 PPISN 
temporal     t2       80.00  60.89  56.55 15.03  45.76 19.11 0.10 PPISN 
temporal     t2       85.00  64.01  59.98  0.00  64.01 20.99 0.00 PISN  
temporal     t2       90.00  67.09  63.24  0.00  67.09 22.91 0.00 PISN  
temporal     t2       95.00  70.10  66.49  0.00  70.10 24.90 0.00 PISN  
temporal     t2      100.00  73.09  69.67  0.00  73.09 26.91 0.00 PISN  
temporal     t2      105.00  76.04  72.79  0.00  76.04 28.96 0.00 PISN  
temporal     t2      110.00  78.94  75.85  0.00  78.94 31.06 0.00 PISN  
network      21       30.00  26.12  22.55 26.05   0.00  3.88 0.08 CC    
network      21       35.00  29.94  26.09 29.85   0.00  5.06 0.10 CC    
network      21       40.00  33.66  29.57 33.60   0.00  6.34 0.06 CC    
network      21       42.00  35.12  30.98 34.97   0.00  6.88 0.15 CC    
network      21       44.00  36.57  32.32 36.43   0.00  7.43 0.14 CC    
network      21       46.00  38.00  33.64 37.78   0.00  8.00 0.22 CC    
network      21       48.00  39.42  34.95 38.38   0.00  8.58 1.04 CC    
network      21       50.00  40.83  36.30 40.76   0.00  9.17 0.08 CC    
network      21       52.00  42.23  37.55 41.97   0.00  9.77 0.26 CC    
network      21       54.00  43.62  38.86 42.10   0.00 10.38 1.52 CC    
network      21       56.00  44.99  40.16 43.60   0.00 11.01 1.39 CC    
network      21       58.00  46.36  41.45 42.61   3.55 11.64 0.20 PPISN 
network      21       60.00  47.71  42.73 43.08   4.33 12.29 0.30 PPISN 
network      21       62.00  49.06  44.00 43.39   4.66 12.94 1.01 PPISN 
network      21       64.00  50.39  45.40 42.62   6.63 13.61 1.14 PPISN 
network      21       66.00  51.73  46.88 43.40   7.83 14.27 0.50 PPISN 
network      21       68.00  53.04  48.19 42.00  10.27 14.96 0.78 PPISN 
network      21       70.00  54.36  49.63 40.54  12.87 15.64 0.94 PPISN 
network      21       72.00  55.70  51.00 39.49  15.24 16.30 0.97 PPISN 
network      21       74.00  56.96  52.37 36.14  19.22 17.04 1.59 PPISN 
network      21       76.00  58.25  53.82 34.21  23.26 17.75 0.78 PPISN 
network      21       78.00  59.55  55.13 30.05  26.74 18.45 2.76 PPISN 
network      21       80.00  60.83  56.51 14.85  45.88 19.17 0.11 PPISN 
network      21       85.00  64.02  59.98  0.00  64.02 20.98 0.00 PISN  
network      21       90.00  67.09  63.24  0.00  67.09 22.91 0.00 PISN  
network      21       95.00  70.12  66.51  0.00  70.12 24.88 0.00 PISN  
network      21      100.00  73.10  69.66  0.00  73.10 26.90 0.00 PISN  
network      21      105.00  76.05  72.80  0.00  76.05 28.95 0.00 PISN  
network      21      110.00  78.95  75.88  0.00  78.95 31.05 0.00 PISN  
network      79       30.00  26.12  22.53 26.04   0.00  3.88 0.09 CC    
network      79       35.00  29.94  26.12 29.73   0.00  5.06 0.21 CC    
network      79       40.00  33.66  29.57 33.60   0.00  6.34 0.06 CC    
network      79       42.00  35.12  30.95 34.89   0.00  6.88 0.23 CC    
network      79       44.00  36.57  32.32 36.38   0.00  7.43 0.18 CC    
network      79       48.00  39.42  34.95 37.91   0.00  8.58 1.51 CC    
network      79       50.00  40.83  36.27 40.64   0.00  9.17 0.20 CC    
network      79       52.00  42.23  37.59 42.07   0.00  9.77 0.17 CC    
network      79       54.00  43.62  38.85 42.75   0.00 10.38 0.87 CC    
network      79       56.00  44.99  40.15 43.91   0.00 11.01 1.08 CC    
network      79       58.00  46.36  41.39 43.44   2.84 11.64 0.07 PPISN 
network      79       60.00  47.71  42.67 42.71   3.86 12.29 1.14 PPISN 
network      79       62.00  49.06  43.98 44.06   4.50 12.94 0.50 PPISN 
network      79       64.00  50.39  45.35 44.45   5.48 13.61 0.47 PPISN 
network      79       66.00  51.72  46.88 44.01   7.47 14.28 0.24 PPISN 
network      79       68.00  53.04  48.13 41.42  10.50 14.96 1.13 PPISN 
network      79       70.00  54.35  49.47 41.97  11.90 15.65 0.48 PPISN 
network      79       72.00  55.66  50.88 40.27  14.40 16.34 0.98 PPISN 
network      79       74.00  56.96  52.29 36.69  18.94 17.04 1.32 PPISN 
network      79       76.00  58.25  53.71 35.12  21.57 17.75 1.56 PPISN 
network      79       78.00  59.55  55.12 30.70  28.47 18.45 0.38 PPISN 
network      79       85.00  64.02  59.83  0.00  64.02 20.98 0.00 PISN  
network      79       90.00  67.10  63.14  0.00  67.10 22.90 0.00 PISN  
network      79       95.00  70.11  66.41  0.00  70.11 24.89 0.00 PISN  
network      79      100.00  73.10  69.59  0.00  73.10 26.90 0.00 PISN  
network      79      105.00  76.04  72.70  0.00  76.04 28.96 0.00 PISN  
network      79      110.00  78.94  75.75  0.00  78.94 31.06 0.00 PISN  
network      128      85.00  64.01  59.83  0.00  64.01 20.99 0.00 PISN  
network      128      90.00  67.09  63.14  0.00  67.09 22.91 0.00 PISN  
network      128      95.00  70.12  66.41  0.00  70.12 24.88 0.00 PISN  
network      128     100.00  73.11  69.59  0.00  73.11 26.89 0.00 PISN  
network      128     105.00  76.06  72.70  0.00  76.06 28.94 0.00 PISN  
network      128     110.00  78.96  75.75  0.00  78.96 31.04 0.00 PISN  
neu_rate     -3.0     30.00  26.13  22.54 26.02   0.00  3.87 0.11 CC    
neu_rate     -3.0     35.00  29.94  26.09 29.85   0.00  5.06 0.10 CC    
neu_rate     -3.0     40.00  33.66  29.57 33.60   0.00  6.34 0.06 CC    
neu_rate     -3.0     42.00  35.12  30.98 34.92   0.00  6.88 0.20 CC    
neu_rate     -3.0     44.00  36.57  32.32 35.55   0.00  7.43 1.02 CC    
neu_rate     -3.0     46.00  38.01  33.71 37.74   0.00  7.99 0.27 CC    
neu_rate     -3.0     48.00  39.43  34.95 38.19   0.00  8.57 1.24 CC    
neu_rate     -3.0     50.00  40.84  36.30 38.88   0.00  9.16 1.96 CC    
neu_rate     -3.0     52.00  42.24  37.60 41.99   0.00  9.76 0.25 CC    
neu_rate     -3.0     54.00  43.62  38.86 42.92   0.00 10.38 0.70 CC    
neu_rate     -3.0     56.00  45.00  40.07 43.03   0.00 11.00 1.98 CC    
neu_rate     -3.0     58.00  46.37  41.35 42.72   2.79 11.63 0.86 PPISN 
neu_rate     -3.0     60.00  47.72  42.68 42.86   3.43 12.28 1.43 PPISN 
neu_rate     -3.0     62.00  49.07  44.00 44.06   4.80 12.93 0.21 PPISN 
neu_rate     -3.0     64.00  50.40  45.35 44.53   5.80 13.60 0.07 PPISN 
neu_rate     -3.0     66.00  51.73  46.82 43.44   7.79 14.27 0.49 PPISN 
neu_rate     -3.0     68.00  53.05  48.13 43.32   9.35 14.95 0.39 PPISN 
neu_rate     -3.0     74.00  56.97  52.32 39.27  16.53 17.03 1.17 PPISN 
neu_rate     -3.0     76.00  58.26  53.72 37.11  20.26 17.74 0.90 PPISN 
neu_rate     -3.0     85.00  64.03  59.93  0.00  64.03 20.97 0.00 PISN  
neu_rate     -3.0     90.00  67.10  63.20  0.00  67.10 22.90 0.00 PISN  
neu_rate     -3.0     95.00  70.13  66.49  0.00  70.13 24.87 0.00 PISN  
neu_rate     -3.0    100.00  73.13  69.65  0.00  73.13 26.87 0.00 PISN  
neu_rate     -3.0    105.00  76.07  72.80  0.00  76.07 28.93 0.00 PISN  
neu_rate     -3.0    110.00  78.97  75.88  0.00  78.97 31.03 0.00 PISN  
neu_rate     -2.0     30.00  26.13  22.45 26.03   0.00  3.87 0.09 CC    
neu_rate     -2.0     35.00  29.94  26.09 29.85   0.00  5.06 0.10 CC    
neu_rate     -2.0     40.00  33.66  29.57 33.57   0.00  6.34 0.10 CC    
neu_rate     -2.0     42.00  35.12  30.98 34.88   0.00  6.88 0.24 CC    
neu_rate     -2.0     44.00  36.57  32.32 36.43   0.00  7.43 0.14 CC    
neu_rate     -2.0     46.00  38.01  33.64 37.62   0.00  7.99 0.38 CC    
neu_rate     -2.0     48.00  39.43  34.95 38.68   0.00  8.57 0.75 CC    
neu_rate     -2.0     50.00  40.84  36.30 39.93   0.00  9.16 0.90 CC    
neu_rate     -2.0     52.00  42.23  37.60 42.15   0.00  9.77 0.09 CC    
neu_rate     -2.0     54.00  43.62  38.86 42.76   0.00 10.38 0.86 CC    
neu_rate     -2.0     56.00  45.00  40.02 45.00   0.00 11.00 0.00 CC    
neu_rate     -2.0     58.00  46.36  41.40 41.51   3.34 11.64 1.51 PPISN 
neu_rate     -2.0     60.00  47.72  42.68 42.61   4.15 12.28 0.96 PPISN 
neu_rate     -2.0     62.00  49.07  44.00 44.39   4.59 12.93 0.08 PPISN 
neu_rate     -2.0     64.00  50.40  45.40 43.96   5.96 13.60 0.48 PPISN 
neu_rate     -2.0     66.00  51.73  46.94 43.21   8.22 14.27 0.30 PPISN 
neu_rate     -2.0     68.00  53.05  48.13 43.18   9.04 14.95 0.82 PPISN 
neu_rate     -2.0     70.00  54.36  49.43 41.60  12.02 15.64 0.74 PPISN 
neu_rate     -2.0     74.00  56.96  52.39 36.66  18.72 17.04 1.59 PPISN 
neu_rate     -2.0     76.00  58.26  53.77 35.30  22.13 17.74 0.83 PPISN 
neu_rate     -2.0     85.00  64.03  59.93  0.00  64.03 20.97 0.00 PISN  
neu_rate     -2.0     90.00  67.10  63.24  0.00  67.10 22.90 0.00 PISN  
neu_rate     -2.0     95.00  70.13  66.47  0.00  70.13 24.87 0.00 PISN  
neu_rate     -2.0    100.00  73.12  69.70  0.00  73.12 26.88 0.00 PISN  
neu_rate     -2.0    105.00  76.07  72.80  0.00  76.07 28.93 0.00 PISN  
neu_rate     -2.0    110.00  78.97  75.88  0.00  78.97 31.03 0.00 PISN  
neu_rate     -1.0     30.00  26.13  22.53 26.04   0.00  3.87 0.09 CC    
neu_rate     -1.0     35.00  29.94  26.09 29.85   0.00  5.06 0.10 CC    
neu_rate     -1.0     40.00  33.66  29.57 33.60   0.00  6.34 0.06 CC    
neu_rate     -1.0     42.00  35.12  30.98 34.96   0.00  6.88 0.16 CC    
neu_rate     -1.0     44.00  36.57  32.32 35.66   0.00  7.43 0.91 CC    
neu_rate     -1.0     46.00  38.00  33.64 37.19   0.00  8.00 0.81 CC    
neu_rate     -1.0     50.00  40.84  36.30 40.77   0.00  9.16 0.06 CC    
neu_rate     -1.0     52.00  42.23  37.60 41.93   0.00  9.77 0.30 CC    
neu_rate     -1.0     54.00  43.62  38.86 42.62   0.00 10.38 0.99 CC    
neu_rate     -1.0     56.00  45.00  40.07 42.33   2.58 11.00 0.09 PPISN 
neu_rate     -1.0     58.00  46.36  41.40 43.56   2.66 11.64 0.14 PPISN 
neu_rate     -1.0     60.00  47.72  42.68 43.74   3.74 12.28 0.24 PPISN 
neu_rate     -1.0     62.00  49.06  44.00 43.70   4.92 12.94 0.45 PPISN 
neu_rate     -1.0     66.00  51.73  46.94 43.44   8.05 14.27 0.24 PPISN 
neu_rate     -1.0     68.00  53.04  48.13 42.22  10.04 14.96 0.78 PPISN 
neu_rate     -1.0     70.00  54.36  49.57 41.37  12.49 15.64 0.50 PPISN 
neu_rate     -1.0     74.00  56.96  52.39 38.25  17.81 17.04 0.90 PPISN 
neu_rate     -1.0     76.00  58.26  53.75 34.59  22.71 17.74 0.95 PPISN 
neu_rate     -1.0     85.00  64.03  59.93  0.00  64.03 20.97 0.00 PISN  
neu_rate     -1.0     90.00  67.09  63.24  0.00  67.09 22.91 0.00 PISN  
neu_rate     -1.0     95.00  70.13  66.47  0.00  70.13 24.87 0.00 PISN  
neu_rate     -1.0    100.00  73.12  69.70  0.00  73.12 26.88 0.00 PISN  
neu_rate     -1.0    105.00  76.06  72.81  0.00  76.06 28.94 0.00 PISN  
neu_rate     -1.0    110.00  78.96  75.86  0.00  78.96 31.04 0.00 PISN  
neu_rate     0.0      30.00  26.12  22.55 26.05   0.00  3.88 0.08 CC    
neu_rate     0.0      35.00  29.94  26.09 29.85   0.00  5.06 0.10 CC    
neu_rate     0.0      40.00  33.66  29.57 33.60   0.00  6.34 0.06 CC    
neu_rate     0.0      42.00  35.12  30.98 34.97   0.00  6.88 0.15 CC    
neu_rate     0.0      44.00  36.57  32.32 36.43   0.00  7.43 0.14 CC    
neu_rate     0.0      46.00  38.00  33.64 37.78   0.00  8.00 0.22 CC    
neu_rate     0.0      48.00  39.42  34.95 38.38   0.00  8.58 1.04 CC    
neu_rate     0.0      50.00  40.83  36.30 40.76   0.00  9.17 0.08 CC    
neu_rate     0.0      52.00  42.23  37.55 41.97   0.00  9.77 0.26 CC    
neu_rate     0.0      54.00  43.62  38.86 42.10   0.00 10.38 1.52 CC    
neu_rate     0.0      56.00  44.99  40.16 43.60   0.00 11.01 1.39 CC    
neu_rate     0.0      58.00  46.36  41.45 42.61   3.55 11.64 0.20 PPISN 
neu_rate     0.0      60.00  47.71  42.73 43.08   4.33 12.29 0.30 PPISN 
neu_rate     0.0      62.00  49.06  44.00 43.39   4.66 12.94 1.01 PPISN 
neu_rate     0.0      64.00  50.39  45.40 42.62   6.63 13.61 1.14 PPISN 
neu_rate     0.0      66.00  51.73  46.88 43.40   7.83 14.27 0.50 PPISN 
neu_rate     0.0      68.00  53.04  48.19 42.00  10.27 14.96 0.78 PPISN 
neu_rate     0.0      70.00  54.36  49.63 40.54  12.87 15.64 0.94 PPISN 
neu_rate     0.0      72.00  55.70  51.00 39.49  15.24 16.30 0.97 PPISN 
neu_rate     0.0      74.00  56.96  52.37 36.14  19.22 17.04 1.59 PPISN 
neu_rate     0.0      76.00  58.25  53.82 34.21  23.26 17.75 0.78 PPISN 
neu_rate     0.0      78.00  59.55  55.13 30.05  26.74 18.45 2.76 PPISN 
neu_rate     0.0      80.00  60.83  56.51 14.85  45.88 19.17 0.11 PPISN 
neu_rate     0.0      85.00  64.02  59.98  0.00  64.02 20.98 0.00 PISN  
neu_rate     0.0      90.00  67.09  63.24  0.00  67.09 22.91 0.00 PISN  
neu_rate     0.0      95.00  70.12  66.51  0.00  70.12 24.88 0.00 PISN  
neu_rate     0.0     100.00  73.10  69.66  0.00  73.10 26.90 0.00 PISN  
neu_rate     0.0     105.00  76.05  72.80  0.00  76.05 28.95 0.00 PISN  
neu_rate     0.0     110.00  78.95  75.88  0.00  78.95 31.05 0.00 PISN  
neu_rate     1.0      30.00  26.12  22.56 26.04   0.00  3.88 0.09 CC    
neu_rate     1.0      35.00  29.94  26.09 29.84   0.00  5.06 0.10 CC    
neu_rate     1.0      40.00  33.66  29.57 33.54   0.00  6.34 0.12 CC    
neu_rate     1.0      42.00  35.12  30.98 35.06   0.00  6.88 0.05 CC    
neu_rate     1.0      44.00  36.57  32.32 36.42   0.00  7.43 0.14 CC    
neu_rate     1.0      46.00  38.00  33.64 36.92   0.00  8.00 1.08 CC    
neu_rate     1.0      48.00  39.42  34.95 38.67   0.00  8.58 0.76 CC    
neu_rate     1.0      50.00  40.83  36.30 39.51   0.00  9.17 1.32 CC    
neu_rate     1.0      52.00  42.23  37.60 41.72   0.00  9.77 0.51 CC    
neu_rate     1.0      54.00  43.62  38.86 42.21   0.00 10.38 1.40 CC    
neu_rate     1.0      56.00  44.99  40.16 43.48   0.00 11.01 1.51 CC    
neu_rate     1.0      58.00  46.36  41.45 40.67   4.16 11.64 1.53 PPISN 
neu_rate     1.0      60.00  47.71  42.73 42.30   5.06 12.29 0.34 PPISN 
neu_rate     1.0      62.00  49.06  44.05 42.63   5.19 12.94 1.24 PPISN 
neu_rate     1.0      64.00  50.39  45.40 43.67   5.99 13.61 0.73 PPISN 
neu_rate     1.0      66.00  51.72  46.94 43.29   8.31 14.28 0.13 PPISN 
neu_rate     1.0      68.00  53.04  48.19 40.60  11.25 14.96 1.19 PPISN 
neu_rate     1.0      70.00  54.35  49.56 40.90  12.57 15.65 0.89 PPISN 
neu_rate     1.0      74.00  56.95  52.43 36.92  19.38 17.05 0.64 PPISN 
neu_rate     1.0      76.00  58.25  53.82 33.32  24.14 17.75 0.79 PPISN 
neu_rate     1.0      85.00  64.02  59.98  0.00  64.02 20.98 0.00 PISN  
neu_rate     1.0      90.00  67.08  63.28  0.00  67.08 22.92 0.00 PISN  
neu_rate     1.0      95.00  70.11  66.53  0.00  70.11 24.89 0.00 PISN  
neu_rate     1.0     100.00  73.11  69.69  0.00  73.11 26.89 0.00 PISN  
neu_rate     1.0     105.00  76.05  72.84  0.00  76.05 28.95 0.00 PISN  
neu_rate     1.0     110.00  78.95  75.88  0.00  78.95 31.05 0.00 PISN  
neu_rate     2.0      30.00  26.12  22.54 26.04   0.00  3.88 0.09 CC    
neu_rate     2.0      35.00  29.94  26.09 29.84   0.00  5.06 0.10 CC    
neu_rate     2.0      40.00  33.66  29.57 33.57   0.00  6.34 0.08 CC    
neu_rate     2.0      42.00  35.12  30.98 34.95   0.00  6.88 0.16 CC    
neu_rate     2.0      44.00  36.56  32.32 35.71   0.00  7.44 0.85 CC    
neu_rate     2.0      46.00  38.00  33.64 37.59   0.00  8.00 0.41 CC    
neu_rate     2.0      48.00  39.42  34.98 37.12   0.00  8.58 2.30 CC    
neu_rate     2.0      50.00  40.83  36.30 37.24   0.00  9.17 3.59 CC    
neu_rate     2.0      52.00  42.23  37.55 41.13   0.00  9.77 1.10 CC    
neu_rate     2.0      54.00  43.61  38.86 42.74   0.00 10.39 0.87 CC    
neu_rate     2.0      56.00  44.99  40.12 44.30   0.00 11.01 0.69 CC    
neu_rate     2.0      58.00  46.35  41.45 42.71   3.30 11.65 0.34 PPISN 
neu_rate     2.0      60.00  47.71  42.73 42.32   4.96 12.29 0.42 PPISN 
neu_rate     2.0      62.00  49.05  44.10 43.92   4.96 12.95 0.17 PPISN 
neu_rate     2.0      64.00  50.39  45.51 42.83   6.97 13.61 0.59 PPISN 
neu_rate     2.0      66.00  51.72  46.94 42.13   8.80 14.28 0.78 PPISN 
neu_rate     2.0      68.00  53.04  48.31 40.53  11.80 14.96 0.71 PPISN 
neu_rate     2.0      70.00  54.35  49.60 38.86  13.88 15.65 1.60 PPISN 
neu_rate     2.0      74.00  56.95  52.49 35.68  20.08 17.05 1.19 PPISN 
neu_rate     2.0      76.00  58.24  53.87 33.09  24.75 17.76 0.40 PPISN 
neu_rate     2.0      85.00  64.01  60.04  0.00  64.01 20.99 0.00 PISN  
neu_rate     2.0      90.00  67.08  63.28  0.00  67.08 22.92 0.00 PISN  
neu_rate     2.0      95.00  70.11  66.53  0.00  70.11 24.89 0.00 PISN  
neu_rate     2.0     100.00  73.10  69.72  0.00  73.10 26.90 0.00 PISN  
neu_rate     2.0     105.00  76.04  72.84  0.00  76.04 28.96 0.00 PISN  
neu_rate     2.0     110.00  78.94  75.87  0.00  78.94 31.06 0.00 PISN  
neu_rate     3.0      30.00  26.12  22.53 26.03   0.00  3.88 0.09 CC    
neu_rate     3.0      35.00  29.94  26.09 29.84   0.00  5.06 0.10 CC    
neu_rate     3.0      40.00  33.65  29.57 33.36   0.00  6.35 0.29 CC    
neu_rate     3.0      42.00  35.11  30.98 34.57   0.00  6.89 0.54 CC    
neu_rate     3.0      44.00  36.56  32.32 36.36   0.00  7.44 0.20 CC    
neu_rate     3.0      46.00  38.00  33.64 37.77   0.00  8.00 0.22 CC    
neu_rate     3.0      48.00  39.42  34.98 37.13   0.00  8.58 2.28 CC    
neu_rate     3.0      50.00  40.83  36.30 38.85   0.00  9.17 1.98 CC    
neu_rate     3.0      52.00  42.22  37.55 42.19   0.00  9.78 0.04 CC    
neu_rate     3.0      54.00  43.61  38.86 42.31   0.00 10.39 1.30 CC    
neu_rate     3.0      56.00  44.98  40.16 43.49   0.00 11.02 1.49 CC    
neu_rate     3.0      58.00  46.35  41.40 43.85   2.42 11.65 0.08 PPISN 
neu_rate     3.0      60.00  47.71  42.73 42.85   4.61 12.29 0.24 PPISN 
neu_rate     3.0      62.00  49.05  44.16 43.35   5.59 12.95 0.11 PPISN 
neu_rate     3.0      64.00  50.38  45.03 44.52   5.40 13.62 0.47 PPISN 
neu_rate     3.0      66.00  51.71  46.94 42.53   8.86 14.29 0.32 PPISN 
neu_rate     3.0      68.00  53.03  48.20 40.65  11.40 14.97 0.99 PPISN 
neu_rate     3.0      70.00  54.34  49.69 39.91  13.97 15.66 0.47 PPISN 
neu_rate     3.0      74.00  56.94  52.47 35.89  20.39 17.06 0.67 PPISN 
neu_rate     3.0      76.00  58.24  53.87 32.02  25.76 17.76 0.47 PPISN 
neu_rate     3.0      85.00  64.01  60.04  0.00  64.01 20.99 0.00 PISN  
neu_rate     3.0      90.00  67.07  63.33  0.00  67.07 22.93 0.00 PISN  
neu_rate     3.0      95.00  70.10  66.53  0.00  70.10 24.90 0.00 PISN  
neu_rate     3.0     100.00  73.09  69.71  0.00  73.09 26.91 0.00 PISN  
neu_rate     3.0     105.00  76.04  72.83  0.00  76.04 28.96 0.00 PISN  
neu_rate     3.0     110.00  78.93  75.87  0.00  78.93 31.07 0.00 PISN  
neu_weinberg 0.2319   30.00  26.12  22.55 26.05   0.00  3.88 0.08 CC    
neu_weinberg 0.2319   35.00  29.94  26.09 29.85   0.00  5.06 0.10 CC    
neu_weinberg 0.2319   40.00  33.66  29.57 33.60   0.00  6.34 0.06 CC    
neu_weinberg 0.2319   42.00  35.12  30.98 34.97   0.00  6.88 0.15 CC    
neu_weinberg 0.2319   44.00  36.57  32.32 36.43   0.00  7.43 0.14 CC    
neu_weinberg 0.2319   46.00  38.00  33.64 37.78   0.00  8.00 0.22 CC    
neu_weinberg 0.2319   48.00  39.42  34.95 38.38   0.00  8.58 1.04 CC    
neu_weinberg 0.2319   50.00  40.83  36.30 40.76   0.00  9.17 0.08 CC    
neu_weinberg 0.2319   52.00  42.23  37.55 41.97   0.00  9.77 0.26 CC    
neu_weinberg 0.2319   54.00  43.62  38.86 42.10   0.00 10.38 1.52 CC    
neu_weinberg 0.2319   56.00  44.99  40.16 43.60   0.00 11.01 1.39 CC    
neu_weinberg 0.2319   58.00  46.36  41.45 42.61   3.55 11.64 0.20 PPISN 
neu_weinberg 0.2319   60.00  47.71  42.73 43.08   4.33 12.29 0.30 PPISN 
neu_weinberg 0.2319   62.00  49.06  44.00 43.39   4.66 12.94 1.01 PPISN 
neu_weinberg 0.2319   64.00  50.39  45.40 42.62   6.63 13.61 1.14 PPISN 
neu_weinberg 0.2319   66.00  51.73  46.88 43.40   7.83 14.27 0.50 PPISN 
neu_weinberg 0.2319   68.00  53.04  48.19 42.00  10.27 14.96 0.78 PPISN 
neu_weinberg 0.2319   70.00  54.36  49.63 40.54  12.87 15.64 0.94 PPISN 
neu_weinberg 0.2319   72.00  55.70  51.00 39.49  15.24 16.30 0.97 PPISN 
neu_weinberg 0.2319   74.00  56.96  52.37 36.14  19.22 17.04 1.59 PPISN 
neu_weinberg 0.2319   76.00  58.25  53.82 34.21  23.26 17.75 0.78 PPISN 
neu_weinberg 0.2319   78.00  59.55  55.13 30.05  26.74 18.45 2.76 PPISN 
neu_weinberg 0.2319   80.00  60.83  56.51 14.85  45.88 19.17 0.11 PPISN 
neu_weinberg 0.2319   85.00  64.02  59.98  0.00  64.02 20.98 0.00 PISN  
neu_weinberg 0.2319   90.00  67.09  63.24  0.00  67.09 22.91 0.00 PISN  
neu_weinberg 0.2319   95.00  70.12  66.51  0.00  70.12 24.88 0.00 PISN  
neu_weinberg 0.2319  100.00  73.10  69.66  0.00  73.10 26.90 0.00 PISN  
neu_weinberg 0.2319  105.00  76.05  72.80  0.00  76.05 28.95 0.00 PISN  
neu_weinberg 0.2319  110.00  78.95  75.88  0.00  78.95 31.05 0.00 PISN  
neu_weinberg 0.23867  30.00  26.12  22.55 26.04   0.00  3.88 0.09 CC    
neu_weinberg 0.23867  35.00  29.94  26.09 29.85   0.00  5.06 0.10 CC    
neu_weinberg 0.23867  40.00  33.66  29.57 33.60   0.00  6.34 0.06 CC    
neu_weinberg 0.23867  42.00  35.12  30.98 34.91   0.00  6.88 0.21 CC    
neu_weinberg 0.23867  44.00  36.57  32.32 35.91   0.00  7.43 0.66 CC    
neu_weinberg 0.23867  46.00  38.00  33.64 37.54   0.00  8.00 0.46 CC    
neu_weinberg 0.23867  48.00  39.42  34.95 38.57   0.00  8.58 0.86 CC    
neu_weinberg 0.23867  50.00  40.83  36.30 40.67   0.00  9.17 0.17 CC    
neu_weinberg 0.23867  52.00  42.23  37.60 41.91   0.00  9.77 0.32 CC    
neu_weinberg 0.23867  54.00  43.62  38.86 43.16   0.00 10.38 0.46 CC    
neu_weinberg 0.23867  56.00  44.99  40.16 42.33   0.00 11.01 2.67 CC    
neu_weinberg 0.23867  58.00  46.36  41.40 42.04   3.29 11.64 1.03 PPISN 
neu_weinberg 0.23867  60.00  47.72  42.68 44.25   3.37 12.28 0.09 PPISN 
neu_weinberg 0.23867  62.00  49.06  44.00 44.74   4.29 12.94 0.03 PPISN 
neu_weinberg 0.23867  64.00  50.40  45.46 44.39   5.85 13.60 0.16 PPISN 
neu_weinberg 0.23867  66.00  51.73  46.94 43.04   8.33 14.27 0.35 PPISN 
neu_weinberg 0.23867  68.00  53.04  48.19 41.87  10.35 14.96 0.83 PPISN 
neu_weinberg 0.23867  70.00  54.36  49.63 41.14  12.43 15.64 0.78 PPISN 
neu_weinberg 0.23867  74.00  56.96  52.39 36.71  18.72 17.04 1.53 PPISN 
neu_weinberg 0.23867  76.00  58.25  53.75 34.79  22.68 17.75 0.78 PPISN 
neu_weinberg 0.23867  85.00  64.02  59.98  0.00  64.02 20.98 0.00 PISN  
neu_weinberg 0.23867  90.00  67.09  63.24  0.00  67.09 22.91 0.00 PISN  
neu_weinberg 0.23867  95.00  70.12  66.51  0.00  70.12 24.88 0.00 PISN  
neu_weinberg 0.23867 100.00  73.11  69.68  0.00  73.11 26.89 0.00 PISN  
neu_weinberg 0.23867 105.00  76.06  72.79  0.00  76.06 28.94 0.00 PISN  
neu_weinberg 0.23867 110.00  78.96  75.87  0.00  78.96 31.04 0.00 PISN  
neu_weinberg 0.2223   30.00  26.12  22.55 26.03   0.00  3.88 0.09 CC    
neu_weinberg 0.2223   35.00  29.94  26.09 29.85   0.00  5.06 0.10 CC    
neu_weinberg 0.2223   40.00  33.66  29.57 33.58   0.00  6.34 0.08 CC    
neu_weinberg 0.2223   42.00  35.12  30.98 35.04   0.00  6.88 0.08 CC    
neu_weinberg 0.2223   44.00  36.57  32.32 36.35   0.00  7.43 0.22 CC    
neu_weinberg 0.2223   46.00  38.00  33.64 37.34   0.00  8.00 0.67 CC    
neu_weinberg 0.2223   48.00  39.42  34.95 38.24   0.00  8.58 1.18 CC    
neu_weinberg 0.2223   50.00  40.83  36.24 38.83   0.00  9.17 2.01 CC    
neu_weinberg 0.2223   52.00  42.23  37.60 41.95   0.00  9.77 0.28 CC    
neu_weinberg 0.2223   54.00  43.62  38.86 42.59   0.00 10.38 1.02 CC    
neu_weinberg 0.2223   56.00  44.99  40.16 43.10   0.00 11.01 1.89 CC    
neu_weinberg 0.2223   58.00  46.36  41.40 40.96   3.63 11.64 1.76 PPISN 
neu_weinberg 0.2223   60.00  47.71  42.73 42.80   4.68 12.29 0.24 PPISN 
neu_weinberg 0.2223   62.00  49.06  44.05 42.97   5.15 12.94 0.93 PPISN 
neu_weinberg 0.2223   64.00  50.39  45.40 43.18   6.52 13.61 0.70 PPISN 
neu_weinberg 0.2223   66.00  51.73  46.94 43.18   8.23 14.27 0.32 PPISN 
neu_weinberg 0.2223   68.00  53.04  48.13 42.38   9.88 14.96 0.77 PPISN 
neu_weinberg 0.2223   70.00  54.36  49.54 41.49  12.43 15.64 0.43 PPISN 
neu_weinberg 0.2223   74.00  56.96  52.45 36.18  19.37 17.04 1.41 PPISN 
neu_weinberg 0.2223   76.00  58.25  53.75 34.45  22.92 17.75 0.88 PPISN 
neu_weinberg 0.2223   85.00  64.02  59.98  0.00  64.02 20.98 0.00 PISN  
neu_weinberg 0.2223   90.00  67.09  63.28  0.00  67.09 22.91 0.00 PISN  
neu_weinberg 0.2223   95.00  70.12  66.51  0.00  70.12 24.88 0.00 PISN  
neu_weinberg 0.2223  100.00  73.11  69.69  0.00  73.11 26.89 0.00 PISN  
neu_weinberg 0.2223  105.00  76.05  72.79  0.00  76.05 28.95 0.00 PISN  
neu_weinberg 0.2223  110.00  78.95  75.88  0.00  78.95 31.05 0.00 PISN  
alpha_mlt    1.5      30.00  26.12  22.54 26.02   0.00  3.88 0.10 CC    
alpha_mlt    1.5      40.00  33.66  29.60 33.60   0.00  6.34 0.06 CC    
alpha_mlt    1.5      42.00  35.12  30.94 34.99   0.00  6.88 0.13 CC    
alpha_mlt    1.5      44.00  36.57  32.32 36.36   0.00  7.43 0.20 CC    
alpha_mlt    1.5      46.00  38.00  33.64 37.59   0.00  8.00 0.41 CC    
alpha_mlt    1.5      48.00  39.42  34.98 38.00   0.00  8.58 1.43 CC    
alpha_mlt    1.5      50.00  40.83  36.27 40.71   0.00  9.17 0.12 CC    
alpha_mlt    1.5      52.00  42.23  37.59 41.83   0.00  9.77 0.41 CC    
alpha_mlt    1.5      56.00  45.00  40.15 42.49   0.00 11.00 2.50 CC    
alpha_mlt    1.5      58.00  46.36  41.43 42.63   3.67 11.64 0.06 PPISN 
alpha_mlt    1.5      60.00  47.71  42.70 43.44   4.11 12.29 0.17 PPISN 
alpha_mlt    1.5      62.00  49.06  44.02 43.27   5.63 12.94 0.16 PPISN 
alpha_mlt    1.5      64.00  50.40  45.48 44.17   6.10 13.60 0.13 PPISN 
alpha_mlt    1.5      66.00  51.73  46.91 43.32   8.19 14.27 0.22 PPISN 
alpha_mlt    1.5      68.00  53.05  48.20 41.97  10.25 14.95 0.83 PPISN 
alpha_mlt    1.5      70.00  54.36  49.63 41.00  12.47 15.64 0.89 PPISN 
alpha_mlt    1.5      72.00  55.66  51.03 39.34  15.36 16.34 0.97 PPISN 
alpha_mlt    1.5      74.00  56.96  52.42 36.42  19.15 17.04 1.40 PPISN 
alpha_mlt    1.5      76.00  58.26  53.87 32.81  24.90 17.74 0.55 PPISN 
alpha_mlt    1.5      80.00  60.83  56.57  0.00  60.83 19.17 0.00 PISN  
alpha_mlt    1.5      85.00  64.02  59.99  0.00  64.02 20.98 0.00 PISN  
alpha_mlt    1.5      90.00  67.09  63.32  0.00  67.09 22.91 0.00 PISN  
alpha_mlt    1.5      95.00  70.12  66.60  0.00  70.12 24.88 0.00 PISN  
alpha_mlt    1.5     100.00  73.12  69.75  0.00  73.12 26.88 0.00 PISN  
alpha_mlt    1.5     105.00  76.06  72.89  0.00  76.06 28.94 0.00 PISN  
alpha_mlt    1.5     110.00  78.96  75.91  0.00  78.96 31.04 0.00 PISN  
alpha_mlt    1.6      30.00  26.12  22.53 26.04   0.00  3.88 0.09 CC    
alpha_mlt    1.6      35.00  29.94  26.10 29.86   0.00  5.06 0.08 CC    
alpha_mlt    1.6      40.00  33.66  29.60 33.57   0.00  6.34 0.09 CC    
alpha_mlt    1.6      44.00  36.57  32.32 36.38   0.00  7.43 0.19 CC    
alpha_mlt    1.6      46.00  38.00  33.62 37.91   0.00  8.00 0.09 CC    
alpha_mlt    1.6      48.00  39.42  34.94 39.08   0.00  8.58 0.34 CC    
alpha_mlt    1.6      50.00  40.83  36.27 37.65   2.50  9.17 0.69 PPISN 
alpha_mlt    1.6      52.00  42.23  37.59 41.48   0.00  9.77 0.76 CC    
alpha_mlt    1.6      54.00  43.62  38.85 41.46   0.00 10.38 2.16 CC    
alpha_mlt    1.6      56.00  44.99  40.15 43.31   0.00 11.01 1.69 CC    
alpha_mlt    1.6      58.00  46.36  41.43 42.89   3.32 11.64 0.14 PPISN 
alpha_mlt    1.6      60.00  47.72  42.76 43.02   4.58 12.28 0.12 PPISN 
alpha_mlt    1.6      62.00  49.06  44.02 43.69   5.26 12.94 0.11 PPISN 
alpha_mlt    1.6      64.00  50.40  45.44 43.84   6.34 13.60 0.22 PPISN 
alpha_mlt    1.6      66.00  51.73  46.91 42.64   8.56 14.27 0.52 PPISN 
alpha_mlt    1.6      68.00  53.05  48.14 41.74  10.45 14.95 0.86 PPISN 
alpha_mlt    1.6      70.00  54.36  49.60 40.13  13.22 15.64 1.01 PPISN 
alpha_mlt    1.6      74.00  56.97  52.46 37.72  18.42 17.03 0.83 PPISN 
alpha_mlt    1.6      76.00  58.27  53.80 33.48  24.07 17.73 0.72 PPISN 
alpha_mlt    1.6      80.00  60.85  56.58  0.00  60.85 19.15 0.00 PISN  
alpha_mlt    1.6      85.00  64.02  60.00  0.00  64.02 20.98 0.00 PISN  
alpha_mlt    1.6      90.00  67.10  63.32  0.00  67.10 22.90 0.00 PISN  
alpha_mlt    1.6      95.00  70.11  66.52  0.00  70.11 24.89 0.00 PISN  
alpha_mlt    1.6     100.00  73.10  69.70  0.00  73.10 26.90 0.00 PISN  
alpha_mlt    1.6     105.00  76.05  72.86  0.00  76.05 28.95 0.00 PISN  
alpha_mlt    1.6     110.00  78.95  75.90  0.00  78.95 31.05 0.00 PISN  
alpha_mlt    1.7      30.00  26.12  22.51 26.02   0.00  3.88 0.10 PISN  
alpha_mlt    1.7      35.00  29.94  26.10 29.85   0.00  5.06 0.09 PISN  
alpha_mlt    1.7      40.00  33.66  29.58 33.38   0.15  6.34 0.13 PISN  
alpha_mlt    1.7      42.00  35.12  30.99 34.95   0.09  6.88 0.08 PISN  
alpha_mlt    1.7      44.00  36.57  32.33 36.29   0.16  7.43 0.12 PISN  
alpha_mlt    1.7      46.00  38.00  33.65 37.52   0.43  8.00 0.05 PISN  
alpha_mlt    1.7      48.00  39.42  34.98 38.18   1.19  8.58 0.05 PISN  
alpha_mlt    1.7      50.00  40.83  36.28 40.58   0.05  9.17 0.20 PISN  
alpha_mlt    1.7      52.00  42.23  37.60 41.93   0.18  9.77 0.12 PISN  
alpha_mlt    1.7      54.00  43.62  38.87 41.26   2.28 10.38 0.08 PISN  
alpha_mlt    1.7      56.00  44.99  40.16 42.86   2.08 11.01 0.05 PISN  
alpha_mlt    1.7      58.00  46.36  41.45 43.64   2.63 11.64 0.08 PISN  
alpha_mlt    1.7      60.00  47.72  42.73 40.88   4.55 12.28 2.29 PISN  
alpha_mlt    1.7      62.00  49.06  43.99 44.22   4.78 12.94 0.06 PISN  
alpha_mlt    1.7      64.00  50.40  45.43 43.60   6.32 13.60 0.48 PISN  
alpha_mlt    1.7      66.00  51.72  46.93 43.17   8.31 14.28 0.25 PISN  
alpha_mlt    1.7      68.00  53.04  48.19 39.88  11.08 14.96 2.08 PISN  
alpha_mlt    1.7      70.00  54.36  49.57 40.80  12.78 15.64 0.78 PISN  
alpha_mlt    1.7      72.00  55.66  51.02 39.07  15.64 16.34 0.95 PISN  
alpha_mlt    1.7      74.00  56.96  52.38 40.58  15.26 17.04 1.12 PISN  
alpha_mlt    1.7      76.00  58.25  53.83 33.16  24.11 17.75 0.99 PISN  
alpha_mlt    1.7      78.00  59.55  55.16 31.64  27.91 18.45 0.00 PISN  
alpha_mlt    1.7      80.00  60.83  56.54  0.00  60.83 19.17 0.00 PISN  
alpha_mlt    1.7      85.00  64.01  60.00  0.00  64.01 20.99 0.00 PISN  
alpha_mlt    1.7      90.00  67.09  63.31  0.00  67.09 22.91 0.00 PISN  
alpha_mlt    1.7      95.00  70.12  66.54  0.00  70.12 24.88 0.00 PISN  
alpha_mlt    1.7     100.00  73.11  69.72  0.00  73.11 26.89 0.00 PISN  
alpha_mlt    1.7     105.00  76.06  72.85  0.00  76.06 28.94 0.00 PISN  
alpha_mlt    1.7     110.00  78.95  75.92  0.00  78.95 31.05 0.00 PISN  
alpha_mlt    1.8      30.00  26.12  22.55 26.03   0.00  3.88 0.10 PISN  
alpha_mlt    1.8      35.00  29.94  26.05 29.87   0.00  5.06 0.08 PISN  
alpha_mlt    1.8      40.00  33.66  29.59 33.60   0.00  6.34 0.06 PISN  
alpha_mlt    1.8      42.00  35.12  30.96 34.95   0.08  6.88 0.09 PISN  
alpha_mlt    1.8      44.00  36.57  32.29 36.42   0.07  7.43 0.08 PISN  
alpha_mlt    1.8      46.00  38.00  33.67 37.39   0.55  8.00 0.06 PISN  
alpha_mlt    1.8      48.00  39.42  34.97 37.76   1.47  8.58 0.20 PISN  
alpha_mlt    1.8      50.00  40.83  36.30 40.76   0.01  9.17 0.06 PISN  
alpha_mlt    1.8      52.00  42.23  37.58 42.01   0.10  9.77 0.12 PISN  
alpha_mlt    1.8      54.00  43.62  38.89 41.91   1.65 10.38 0.06 PISN  
alpha_mlt    1.8      56.00  45.00  40.14 43.67   1.30 11.00 0.03 PISN  
alpha_mlt    1.8      58.00  46.36  41.38 43.90   2.41 11.64 0.05 PISN  
alpha_mlt    1.8      60.00  47.72  42.75 42.70   4.61 12.28 0.40 PISN  
alpha_mlt    1.8      62.00  49.06  44.02 44.38   4.64 12.94 0.04 PISN  
alpha_mlt    1.8      64.00  50.40  45.48 43.70   6.45 13.60 0.25 PISN  
alpha_mlt    1.8      66.00  51.73  46.90 44.13   7.52 14.27 0.08 PISN  
alpha_mlt    1.8      68.00  53.05  48.18 41.92  10.58 14.95 0.55 PISN  
alpha_mlt    1.8      70.00  54.36  49.60 40.85  12.61 15.64 0.90 PISN  
alpha_mlt    1.8      72.00  55.67  51.01 39.48  15.22 16.33 0.97 PISN  
alpha_mlt    1.8      74.00  56.97  52.40 36.57  19.11 17.03 1.29 PISN  
alpha_mlt    1.8      76.00  58.26  53.79 33.34  24.30 17.74 0.62 PISN  
alpha_mlt    1.8      78.00  59.56  55.15 30.01  29.47 18.44 0.08 PISN  
alpha_mlt    1.8      80.00  60.84  56.51 12.88  47.85 19.16 0.11 PISN  
alpha_mlt    1.8      85.00  64.02  59.97  0.00  64.02 20.98 0.00 PISN  
alpha_mlt    1.8      90.00  67.10  63.32  0.00  67.10 22.90 0.00 PISN  
alpha_mlt    1.8      95.00  70.11  66.53  0.00  70.11 24.89 0.00 PISN  
alpha_mlt    1.8     100.00  73.10  69.70  0.00  73.10 26.90 0.00 PISN  
alpha_mlt    1.8     105.00  76.04  72.81  0.00  76.04 28.96 0.00 PISN  
alpha_mlt    1.8     110.00  78.94  75.89  0.00  78.94 31.06 0.00 PISN  
alpha_mlt    1.9      30.00  26.12  22.54 26.02   0.00  3.88 0.10 PISN  
alpha_mlt    1.9      35.00  29.94  26.12 29.77   0.04  5.06 0.14 PISN  
alpha_mlt    1.9      40.00  33.66  29.61 33.59   0.00  6.34 0.07 PISN  
alpha_mlt    1.9      42.00  35.12  30.94 34.94   0.08  6.88 0.09 PISN  
alpha_mlt    1.9      44.00  36.57  32.29 36.29   0.20  7.43 0.08 PISN  
alpha_mlt    1.9      46.00  38.00  33.64 37.77   0.18  8.00 0.05 PISN  
alpha_mlt    1.9      48.00  39.42  35.00 38.23   1.10  8.58 0.09 PISN  
alpha_mlt    1.9      50.00  40.83  36.28 39.84   0.93  9.17 0.06 PISN  
alpha_mlt    1.9      52.00  42.23  37.56 42.01   0.13  9.77 0.09 PISN  
alpha_mlt    1.9      54.00  43.62  38.87 42.46   1.11 10.38 0.04 PISN  
alpha_mlt    1.9      56.00  44.99  40.17 43.39   1.07 11.01 0.53 PISN  
alpha_mlt    1.9      58.00  46.36  41.41 43.37   2.95 11.64 0.04 PISN  
alpha_mlt    1.9      60.00  47.71  42.74 43.59   3.96 12.29 0.17 PISN  
alpha_mlt    1.9      62.00  49.06  44.00 44.49   4.53 12.94 0.04 PISN  
alpha_mlt    1.9      64.00  50.40  45.47 43.47   6.54 13.60 0.38 PISN  
alpha_mlt    1.9      66.00  51.72  46.94 42.59   8.42 14.28 0.71 PISN  
alpha_mlt    1.9      68.00  53.04  48.15 41.49  10.84 14.96 0.71 PISN  
alpha_mlt    1.9      70.00  54.35  49.62 40.63  12.82 15.65 0.90 PISN  
alpha_mlt    1.9      72.00  55.66  51.02 39.29  15.37 16.34 1.00 PISN  
alpha_mlt    1.9      74.00  56.96  52.39 36.46  19.06 17.04 1.44 PISN  
alpha_mlt    1.9      76.00  58.25  53.81 34.58  22.90 17.75 0.77 PISN  
alpha_mlt    1.9      78.00  59.54  55.10 30.03  29.24 18.46 0.28 PISN  
alpha_mlt    1.9      80.00  60.82  56.52 11.66  49.04 19.18 0.12 PISN  
alpha_mlt    1.9      85.00  64.02  59.95  0.00  64.02 20.98 0.00 PISN  
alpha_mlt    1.9      90.00  67.10  63.31  0.00  67.10 22.90 0.00 PISN  
alpha_mlt    1.9      95.00  70.11  66.48  0.00  70.11 24.89 0.00 PISN  
alpha_mlt    1.9     100.00  73.10  69.68  0.00  73.10 26.90 0.00 PISN  
alpha_mlt    1.9     105.00  76.04  72.80  0.00  76.04 28.96 0.00 PISN  
alpha_mlt    1.9     110.00  78.94  75.87  0.00  78.94 31.06 0.00 PISN  
alpha_mlt    2.0      30.00  26.12  22.55 26.05   0.00  3.88 0.08 CC    
alpha_mlt    2.0      35.00  29.94  26.09 29.85   0.00  5.06 0.10 CC    
alpha_mlt    2.0      40.00  33.66  29.57 33.60   0.00  6.34 0.06 CC    
alpha_mlt    2.0      42.00  35.12  30.98 34.97   0.00  6.88 0.15 CC    
alpha_mlt    2.0      44.00  36.57  32.32 36.43   0.00  7.43 0.14 CC    
alpha_mlt    2.0      46.00  38.00  33.64 37.78   0.00  8.00 0.22 CC    
alpha_mlt    2.0      48.00  39.42  34.95 38.38   0.00  8.58 1.04 CC    
alpha_mlt    2.0      50.00  40.83  36.30 40.76   0.00  9.17 0.08 CC    
alpha_mlt    2.0      52.00  42.23  37.55 41.97   0.00  9.77 0.26 CC    
alpha_mlt    2.0      54.00  43.62  38.86 42.10   0.00 10.38 1.52 CC    
alpha_mlt    2.0      56.00  44.99  40.16 43.60   0.00 11.01 1.39 CC    
alpha_mlt    2.0      58.00  46.36  41.45 42.61   3.55 11.64 0.20 PPISN 
alpha_mlt    2.0      60.00  47.71  42.73 43.08   4.33 12.29 0.30 PPISN 
alpha_mlt    2.0      62.00  49.06  44.00 43.39   4.66 12.94 1.01 PPISN 
alpha_mlt    2.0      64.00  50.39  45.40 42.62   6.63 13.61 1.14 PPISN 
alpha_mlt    2.0      66.00  51.73  46.88 43.40   7.83 14.27 0.50 PPISN 
alpha_mlt    2.0      68.00  53.04  48.19 42.00  10.27 14.96 0.78 PPISN 
alpha_mlt    2.0      70.00  54.36  49.63 40.54  12.87 15.64 0.94 PPISN 
alpha_mlt    2.0      72.00  55.70  51.00 39.49  15.24 16.30 0.97 PPISN 
alpha_mlt    2.0      74.00  56.96  52.37 36.14  19.22 17.04 1.59 PPISN 
alpha_mlt    2.0      76.00  58.25  53.82 34.21  23.26 17.75 0.78 PPISN 
alpha_mlt    2.0      78.00  59.55  55.13 30.05  26.74 18.45 2.76 PPISN 
alpha_mlt    2.0      80.00  60.83  56.51 14.85  45.88 19.17 0.11 PPISN 
alpha_mlt    2.0      85.00  64.02  59.98  0.00  64.02 20.98 0.00 PISN  
alpha_mlt    2.0      90.00  67.09  63.24  0.00  67.09 22.91 0.00 PISN  
alpha_mlt    2.0      95.00  70.12  66.51  0.00  70.12 24.88 0.00 PISN  
alpha_mlt    2.0     100.00  73.10  69.66  0.00  73.10 26.90 0.00 PISN  
alpha_mlt    2.0     105.00  76.05  72.80  0.00  76.05 28.95 0.00 PISN  
alpha_mlt    2.0     110.00  78.95  75.88  0.00  78.95 31.05 0.00 PISN  
fov          0.00     30.00  26.15  22.48 26.05   0.00  3.85 0.09 CC    
fov          0.00     35.00  29.97  26.03 29.87   0.00  5.03 0.10 CC    
fov          0.00     40.00  33.72  29.57 33.49   0.00  6.28 0.23 CC    
fov          0.00     42.00  35.15  30.85 34.93   0.00  6.85 0.22 CC    
fov          0.00     44.00  36.61  32.24 36.38   0.00  7.39 0.23 CC    
fov          0.00     46.00  38.05  33.56 37.35   0.00  7.95 0.71 CC    
fov          0.00     48.00  39.47  34.90 37.90   0.00  8.53 1.58 CC    
fov          0.00     50.00  40.90  36.23 38.42   2.40  9.10 0.08 PPISN 
fov          0.00     52.00  42.29  37.52 39.77   0.00  9.71 2.53 CC    
fov          0.00     54.00  43.67  38.77 41.66   1.91 10.33 0.11 PPISN 
fov          0.00     56.00  45.05  40.02 41.42   3.24 10.95 0.39 PPISN 
fov          0.00     58.00  46.41  41.31 42.45   3.86 11.59 0.10 PPISN 
fov          0.00     60.00  47.77  42.63 42.75   4.82 12.23 0.20 PPISN 
fov          0.00     62.00  49.12  43.89 43.10   5.75 12.88 0.28 PPISN 
fov          0.00     64.00  50.46  45.34 43.32   6.59 13.54 0.54 PPISN 
fov          0.00     66.00  51.78  46.76 43.32   8.03 14.22 0.44 PPISN 
fov          0.00     68.00  53.09  48.10 41.77  10.49 14.91 0.83 PPISN 
fov          0.00     70.00  54.42  49.44 41.12  12.67 15.58 0.63 PPISN 
fov          0.00     72.00  55.71  50.86 39.48  15.28 16.29 0.95 PPISN 
fov          0.00     74.00  57.02  52.32 36.36  19.09 16.98 1.56 PPISN 
fov          0.00     76.00  58.32  53.73 34.62  22.67 17.68 1.03 PPISN 
fov          0.00     78.00  59.61  55.06 30.17  29.31 18.39 0.14 PPISN 
fov          0.00     80.00  60.90  56.47 13.55  47.21 19.10 0.15 PPISN 
fov          0.00     85.00  64.09  59.92  0.00  64.09 20.91 0.00 PISN  
fov          0.00     90.00  67.16  63.22  0.00  67.16 22.84 0.00 PISN  
fov          0.00     95.00  70.20  66.48  0.00  70.20 24.80 0.00 PISN  
fov          0.00    100.00  73.19  69.67  0.00  73.19 26.81 0.00 PISN  
fov          0.00    105.00  76.14  72.77  0.00  76.14 28.86 0.00 PISN  
fov          0.00    110.00  79.05  75.86  0.00  79.05 30.95 0.00 PISN  
fov          0.01     30.00  26.12  22.55 26.05   0.00  3.88 0.08 CC    
fov          0.01     35.00  29.94  26.09 29.85   0.00  5.06 0.10 CC    
fov          0.01     40.00  33.66  29.57 33.60   0.00  6.34 0.06 CC    
fov          0.01     42.00  35.12  30.98 34.97   0.00  6.88 0.15 CC    
fov          0.01     44.00  36.57  32.32 36.43   0.00  7.43 0.14 CC    
fov          0.01     46.00  38.00  33.64 37.78   0.00  8.00 0.22 CC    
fov          0.01     48.00  39.42  34.95 38.38   0.00  8.58 1.04 CC    
fov          0.01     50.00  40.83  36.30 40.76   0.00  9.17 0.08 CC    
fov          0.01     52.00  42.23  37.55 41.97   0.00  9.77 0.26 CC    
fov          0.01     54.00  43.62  38.86 42.10   0.00 10.38 1.52 CC    
fov          0.01     56.00  44.99  40.16 43.60   0.00 11.01 1.39 CC    
fov          0.01     58.00  46.36  41.45 42.61   3.55 11.64 0.20 PPISN 
fov          0.01     60.00  47.71  42.73 43.08   4.33 12.29 0.30 PPISN 
fov          0.01     62.00  49.06  44.00 43.39   4.66 12.94 1.01 PPISN 
fov          0.01     64.00  50.39  45.40 42.62   6.63 13.61 1.14 PPISN 
fov          0.01     66.00  51.73  46.88 43.40   7.83 14.27 0.50 PPISN 
fov          0.01     68.00  53.04  48.19 42.00  10.27 14.96 0.78 PPISN 
fov          0.01     70.00  54.36  49.63 40.54  12.87 15.64 0.94 PPISN 
fov          0.01     72.00  55.70  51.00 39.49  15.24 16.30 0.97 PPISN 
fov          0.01     74.00  56.96  52.37 36.14  19.22 17.04 1.59 PPISN 
fov          0.01     76.00  58.25  53.82 34.21  23.26 17.75 0.78 PPISN 
fov          0.01     78.00  59.55  55.13 30.05  26.74 18.45 2.76 PPISN 
fov          0.01     80.00  60.83  56.51 14.85  45.88 19.17 0.11 PPISN 
fov          0.01     85.00  64.02  59.98  0.00  64.02 20.98 0.00 PISN  
fov          0.01     90.00  67.09  63.24  0.00  67.09 22.91 0.00 PISN  
fov          0.01     95.00  70.12  66.51  0.00  70.12 24.88 0.00 PISN  
fov          0.01    100.00  73.10  69.66  0.00  73.10 26.90 0.00 PISN  
fov          0.01    105.00  76.05  72.80  0.00  76.05 28.95 0.00 PISN  
fov          0.01    110.00  78.95  75.88  0.00  78.95 31.05 0.00 PISN  
fov          0.05     30.00  26.03  22.90 25.84   0.00  3.97 0.19 CC    
fov          0.05     35.00  29.83  26.51 29.29   0.00  5.17 0.34 CC    
fov          0.05     40.00  33.53  30.15 33.10   0.00  6.47 0.44 CC    
fov          0.05     42.00  34.99  31.59 34.30   0.00  7.01 0.69 CC    
fov          0.05     44.00  36.43  32.90 35.68   0.00  7.57 0.74 CC    
fov          0.05     46.00  37.85  34.18 36.81   0.00  8.15 1.04 CC    
fov          0.05     48.00  39.27  35.48 36.05   2.85  8.73 0.36 PPISN 
fov          0.05     50.00  40.67  36.76 36.99   3.55  9.33 0.13 PPISN 
fov          0.05     52.00  42.06  38.06 38.47   3.49  9.94 0.10 PPISN 
fov          0.05     54.00  43.44  39.35 39.26   3.73 10.56 0.45 PPISN 
fov          0.05     56.00  44.81  40.63 40.25   3.77 11.19 0.78 PPISN 
fov          0.05     58.00  46.16  41.89 40.40   4.46 11.84 1.31 PPISN 
fov          0.05     60.00  47.51  43.18 42.73   4.19 12.49 0.59 PPISN 
fov          0.05     62.00  48.85  44.52 44.46   4.34 13.15 0.04 PPISN 
fov          0.05     64.00  50.18  45.85 41.92   5.97 13.82 2.30 PPISN 
fov          0.05     66.00  51.50  47.23 43.61   7.64 14.50 0.25 PPISN 
fov          0.05     68.00  52.81  48.53 41.76  10.47 15.19 0.58 PPISN 
fov          0.05     70.00  54.12  49.84 41.07  12.40 15.88 0.64 PPISN 
fov          0.05     72.00  55.42  51.29 39.94  14.54 16.58 0.93 PPISN 
fov          0.05     74.00  56.71  52.67 37.35  18.49 17.29 0.87 PPISN 
fov          0.05     76.00  58.00  54.01 33.90  23.26 18.00 0.84 PPISN 
fov          0.05     78.00  59.28  55.40 30.56  28.59 18.72 0.13 PPISN 
fov          0.05     80.00  60.56  56.72 18.06  42.44 19.44 0.06 PPISN 
fov          0.05     85.00  63.73  60.11  0.00  63.73 21.27 0.00 PISN  
fov          0.05     90.00  66.77  63.39  0.00  66.77 23.23 0.00 PISN  
fov          0.05     95.00  69.79  66.63  0.00  69.79 25.21 0.00 PISN  
fov          0.05    100.00  72.76  69.75  0.00  72.76 27.24 0.00 PISN  
fov          0.05    105.00  75.68  72.83  0.00  75.68 29.32 0.00 PISN  
fov          0.05    110.00  78.56  75.87  0.00  78.56 31.44 0.00 PISN  

